Localised Spin Rotations: A Size-Consistent Approach to Non-Orthogonal Configuration Interaction

Current Non-Orthogonal Configuration Interaction (NOCI) methods often use a set of Self-Consistent Field (SCF) states selected based on chemical intuition. However, it may be challenging to track these SCF states across a dissociation profile and the NOCI states recovered may be spin contaminated. In this paper, we propose a method of applying spin rotation on symmetry broken UHF (sb-UHF) states to generate a basis for NOCI. The dissociation of ethene was examined by localising spin rotation on each resulting carbene fragment. We show that this gives a size-consistent description of its dissociation and results in spin-pure states at all geometries. The dissociation was also studied with different orbitals, namely canonical UHF and Absolutely Localised Molecular Orbitals (ALMO). Furthermore, we demonstrate that the method can be used to restore spin symmetry of symmetry broken SCF wavefunctions for molecules of various sizes, marking an improvement over existing NOCI methods.

==> Cyclobutadiene1_data/datafile/quintetdata.dat <==
00 -153.4029810626 
01 -153.4023118169 
02 -153.4003012077 
03 -153.3969408977 
04 -153.3922171334 
05 -153.3861108339 
06 -153.3785977988 
07 -153.3696494374 
08 -153.3592329415 
09 -153.3473122819 
10 -153.3338492122 
11 -153.3188044670 
12 -153.3021404134 
13 -153.2838226057 
14 -153.2638238554 
15 -153.2421297808 
16 -153.2187428376 
17 -153.1936923256 
18 -152.7141492798 
19 -152.4948205612 
20 -152.8082007072 
21 -152.7904737239 
22 -152.7648887563 
23 -152.7344113994 
24 -152.6995541992 
25 -152.5372448784 


==> Cyclobutadiene1_data/datafile/singletdata.dat <==
-25 -153.1829927967
-24 -153.2559692848
-23 -153.2856302791
-22 -153.3117013490
-21 -153.3343884132
-20 -153.3538447991
-19 -153.3509308745
-18 -153.3836300356
-17 -153.6122697751
-16 -153.6328993290
-15 -153.6506182917
-14 -153.6656808163
-13 -153.6783276667
-12 -153.6887911592
-11 -153.6972988409
-10 -153.7040751467
-09 -153.7093416527
-08 -153.7133166415
-07 -153.7162129120
-06 -153.7182348470
-05 -153.7195743782
-04 -153.7204062486
-03 -153.7208829257
-02 -153.7211295042
-01 -153.7212390917
00 -153.7212691458 
01 -153.7212390917 
02 -153.7211295042 
03 -153.7208829257 
04 -153.7204062486 
05 -153.7195743782 
06 -153.7182348470 
07 -153.7162129120 
08 -153.7133166415 
09 -153.7093416527 
10 -153.7040751467 
11 -153.6972988409 
12 -153.6887911592 
13 -153.6783276667 
14 -153.6656808163 
15 -153.6506182917 
16 -153.6328993290 
17 -153.6122697751 
18 -153.3836300356 
19 -153.3509308745 
20 -153.3538447991 
21 -153.3343884132 
22 -153.3117013490 
23 -153.2856302791 
24 -153.2559692848 
25 -153.1829927967 


==> Cyclobutadiene1_data/datafile/tripletdata.dat <==
-25 -153.2338262713
-24 -153.2562698200
-23 -153.2859198863
-22 -153.3162113909
-21 -153.3473238609
-20 -153.3795265069
-19 -153.4244984111
-18 -153.4485102317
-17 -153.4881803108
-16 -153.5165155048
-15 -153.5421993711
-14 -153.5654294614
-13 -153.5863819611
-12 -153.6052137395
-11 -153.6220652594
-10 -153.6370618014
-09 -153.6503143414
-08 -153.6619211847
-07 -153.6719681937
-06 -153.6805297839
-05 -153.6876693985
-04 -153.6934399842
-03 -153.6978843755
-02 -153.7010355597
-01 -153.7029169442
00 -153.7035425254 
01 -153.7029169442 
02 -153.7010355597 
03 -153.6978843755 
04 -153.6934399842 
05 -153.6876693985 
06 -153.6805297839 
07 -153.6719681937 
08 -153.6619211847 
09 -153.6503143414 
10 -153.6370618014 
11 -153.6220652594 
12 -153.6052137395 
13 -153.5863819611 
14 -153.5654294614 
15 -153.5421993711 
16 -153.5165155048 
17 -153.4881803108 
18 -153.4485102317 
19 -153.4244984111 
20 -153.3795265069 
21 -153.3473238609 
22 -153.3162113909 
23 -153.2859198863 
24 -153.2562698200 
25 -153.2338262713 


==> Cyclobutadiene3_data/datafile/quintetdata.dat <==
00 -152.5825276032 
01 -152.5825292596 
02 -152.5825512460 
03 -152.5826251503 
04 -152.5827552179 
05 -152.5828876906 
06 -152.5829076996 
07 -152.5826576936 
08 -152.5819600023 
09 -152.5806339184 
10 -152.5785035805 
11 -152.5753992146 
12 -152.5711551467 
13 -152.5656050559 
14 -152.5585797158 
15 -152.5499030566 
16 -152.5393901803 
17 -152.5268455507 
18 -152.5120624486 
19 -152.3729195934 
20 -152.4748872641 
21 -152.4520156955 
22 -152.3199126282 
23 -152.2990463288 
24 -152.2758372715 
25 -152.2498525229 


==> Cyclobutadiene3_data/datafile/singletdata.dat <==
-25 -153.1870607108
-24 -153.2208426629
-23 -153.2508018447
-22 -153.2772435574
-21 -153.2882709111
-20 -153.3210190667
-19 -153.3381780327
-18 -153.3782200509
-17 -153.4030815115
-16 -153.4256933775
-15 -153.4462176179
-14 -153.4648014297
-13 -153.4815784689
-12 -153.4966690478
-11 -153.5101816804
-10 -153.5222135123
-09 -153.5328508186
-08 -153.5421700646
-07 -153.5502380427
-06 -153.5571127352
-05 -153.5628438100
-04 -153.5674732809
-03 -153.5710359459
-02 -153.5735596720
-01 -153.5750652234
00 -153.5755656010 
01 -153.5750652234 
02 -153.5735596720 
03 -153.5710359459 
04 -153.5674732809 
05 -153.5628438100 
06 -153.5571127352 
07 -153.5502380427 
08 -153.5421700646 
09 -153.5328508186 
10 -153.5222135123 
11 -153.5101816804 
12 -153.4966690478 
13 -153.4815784689 
14 -153.4648014297 
15 -153.4462176179 
16 -153.4256933775 
17 -153.4030815115 
18 -153.3782200509 
19 -153.3381780327 
20 -153.3210190667 
21 -153.2882709111 
22 -153.2772435574 
23 -153.2508018447 
24 -153.2208426629 
25 -153.1870607108 


==> Cyclobutadiene3_data/datafile/tripletdata.dat <==
00 -153.6562685028 
01 -153.6557453659 
02 -153.6541725183 
03 -153.6515394429 
04 -153.6478282775 
05 -153.6430134776 
06 -153.6370615163 
07 -153.6299306450 
08 -153.6215707385 
09 -153.6119229643 
10 -153.6009195233 
11 -153.5884829205 
12 -153.5745259135 
13 -153.5589504378 
14 -153.5416471315 
15 -153.5224948987 
16 -153.5013593257 
17 -153.4780925030 
18 -153.4525317899 
19 -153.3617131504 
20 -153.3937968524 
21 -153.3602128312 
22 -153.3017441657 
23 -153.2755636588 
24 -153.2458398524 
25 -153.2122683558 


==> Cyclobutadiene4_data/datafile/quintetdata.dat <==
00 -153.4130781644 
01 -153.4137572560 
02 -153.4130689758 
03 -153.4110064276 
04 -153.4075546628 
05 -153.4026904728 
06 -153.3963821555 
07 -153.3885895860 
08 -153.3792634885 
09 -153.3683451904 
10 -153.3557658964 
11 -153.3414454108 
12 -153.3252905765 
13 -153.3071887229 
14 -153.2869868987 
15 -152.4374571212 
16 -152.4207887707 
17 -152.4047088367 
18 -152.3888819899 
19 -152.6071773304 
20 -152.3563995383 
21 -152.3388804173 
22 -152.4259461553 
23 -152.3964078626 
24 -152.5545789882 
25 -152.4704979529 


==> Cyclobutadiene4_data/datafile/singletdata.dat <==
-01 -153.6534104186
-02 -153.6456145250
-03 -153.6365849643
-04 -153.6263209821
-05 -153.6148120881
-06 -153.6020378617
-07 -153.5879679629
-08 -153.5725618914
-09 -153.5557688228
-10 -153.5375275354
-11 -153.5177658323
-12 -153.4964014541
-13 -153.4733419838
-14 -153.4484896538
-15 -153.3851372148
-16 -153.3764559270
-17 -153.3658617834
-18 -153.3531684358
-19 -153.3312274488
-20 -153.3206801811
-21 -153.3004494265
-22 -153.2524528509
-23 -153.2133101581
-24 -153.2046086481
-25 -153.1719496477
00 -153.6599638360 
01 -153.6534104186 
02 -153.6456145250 
03 -153.6365849643 
04 -153.6263209821 
05 -153.6148120881 
06 -153.6020378617 
07 -153.5879679629 
08 -153.5725618914 
09 -153.5557688228 
10 -153.5375275354 
11 -153.5177658323 
12 -153.4964014541 
13 -153.4733419838 
14 -153.4484896538 
15 -153.3851372148 
16 -153.3764559270 
17 -153.3658617834 
18 -153.3531684358 
19 -153.3312274488 
20 -153.3206801811 
21 -153.3004494265 
22 -153.2524528509 
23 -153.2133101581 
24 -153.2046086481 
25 -153.1719496477 


==> Cyclobutadiene4_data/datafile/tripletdata.dat <==
00 -153.5522892650 
01 -153.5495844516 
02 -153.5455841251 
03 -153.5402846870 
04 -153.5336743208 
05 -153.5257327963 
06 -153.5164312216 
07 -153.5057320341 
08 -153.4935884366 
09 -153.4799440639 
10 -153.4647323592 
11 -153.4478751802 
12 -153.4292813981 
13 -153.4088403453 
14 -153.3864007701 
15 -153.4067518822 
16 -153.3986430059 
17 -153.3885529763 
18 -153.3763060046 
19 -153.3560384482 
20 -153.3445713234 
21 -153.3246609005 
22 -153.3235122774 
23 -153.2834400219 
24 -153.2548982925 
25 -153.1975170676 


==> Cyclobutadiene_auxiliary_data/singlet_extensive.dat <==
-9.000000 -153.7254565091
-8.000000 -153.7264088477
-7.000000 -153.7267146002
-6.000000 -153.7265495352
-5.000000 -153.7260603939
-4.000000 -153.7253807134
-3.000000 -153.7246428784
-2.000000 -153.7239811744
-1.000000 -153.7235211874
0.000000 -153.7233562059 -153.6308098784 
1.000000 -153.7235211874 -153.6297147682 -152.9587151157 
2.000000 -153.7239811744 -153.6264640032 -152.9670377054 
3.000000 -153.7246428784 -153.6211486173 -152.9799601842 
4.000000 -153.7253807134 -153.6138867866 -152.9962084709 
5.000000 -153.7260603939 -153.6047944121 -153.0142561304 
6.000000 -153.7265495352 -153.5939661219 -153.0324989193 
7.000000 -153.7267146002 -153.5814675924 -153.0494006730 
8.000000 -153.7264088477 -153.5673348270 -153.0635941944 
9.000000 -153.7254565091 -153.5515768471 -153.0739354898 


==> Cyclobutadiene_auxiliary_data/singletdata.dat <==
-09  -153.5512322073
-08  -153.5669818226
-07  -153.5811199431
-06  -153.5936404031
-05  -153.6045092841
-04  -153.6136607258
-03  -153.6209952122
-02  -153.6263848714
-01  -153.6296929734
00	-153.6308098784
01	-153.6296929734
02	-153.6263848714
03	-153.6209952122
04	-153.6136607258
05	-153.6045092841
06	-153.5936404031
07	-153.5811199431
08	-153.5669818226
09	-153.5512322073


==> Cyclobutadiene_auxiliary_data/triplet_extensive.dat <==
-9.000000 -153.6503143414
-8.000000 -153.6619211845
-7.000000 -153.6719681933
-6.000000 -153.6805297840
-5.000000 -153.6876693982
-4.000000 -153.6934399841
-3.000000 -153.6978843757
-2.000000 -153.7010355599
-1.000000 -153.7029169443
0.000000 -153.7035425254 -153.5522892688 
1.000000 -153.7029169443 -153.5536939586 
2.000000 -153.7010355599 -153.5537856236 
3.000000 -153.6978843757 -153.5525431616 -153.5402846842 
4.000000 -153.6934399841 -153.5499371404 -153.5336743193 
5.000000 -153.6876693982 -153.5459295525 -153.5257327947 
6.000000 -153.6805297840 -153.5404736105 -153.5164312194 
7.000000 -153.6719681933 -153.5335136953 -153.5057320329 
8.000000 -153.6619211845 -153.5249847629 -153.4935884367 
9.000000 -153.6503143414 -153.5148120057 -153.4799440647 


==> Ethene_6-31Gstar_data/Ethene_CASSCF_data.dat <==
1.200000	-78.13447614	-77.76716592	
1.250000	-78.15432871	-77.79149436	
1.300000	-78.16495402	-77.80637252	
1.350000	-78.16852010	-77.81396257	
1.400000	-78.16355370	-77.82903496	
1.450000	-78.15801989	-77.83707293	
1.500000	-78.14949522	-77.84127662	
1.550000	-78.13881640	-77.84250678	
1.600000	-78.12664286	-77.84144892	
1.650000	-78.11349377	-77.83864945	
1.700000	-78.09978035	-77.83454195	
1.750000	-78.08582666	-77.82947216	
1.800000	-78.07188783	-77.82371623	
1.850000	-78.05816521	-77.81749340	
1.900000	-78.04481485	-77.81097907	
1.950000	-78.03195710	-77.80431209	
2.000000	-78.01968562	-77.79759864	
2.050000	-78.00734068	-77.79279252	
2.100000	-77.99583265	-77.78925744	
2.150000	-77.98570705	-77.79046828	
2.200000	-77.97631328	-77.79118946	
2.250000	-77.96765789	-77.79151188	
2.300000	-77.95973484	-77.79152092	
2.350000	-77.95127477	-77.79360532	
2.400000	-77.94399719	-77.79649584	
2.450000	-77.93778823	-77.79979429	
2.500000	-77.93227699	-77.80307789	
2.600000	-77.92316921	-77.80927314	
2.700000	-77.91624654	-77.81471983	
2.800000	-77.91105886	-77.81935813	
2.900000	-77.90720646	-77.82325227	
3.000000	-77.90436071	-77.82650503	
3.100000	-77.90226508	-77.82921947	
3.200000	-77.90072322	-77.83148754	
3.300000	-77.89958816	-77.83338547	
3.400000	-77.89875132	-77.83497436	
3.500000	-77.89813277	-77.83630330	
3.600000	-77.89767398	-77.83741221	
3.700000	-77.89733180	-77.83833500	
3.800000	-77.89707550	-77.83910030	
3.900000	-77.89688254	-77.83973383	
4.000000	-77.89673683	-77.84025837	


==> Ethene_6-31Gstar_data/Ethene_CCSD_data.dat <==
1.200000	-78.28475181	
1.250000	-78.30239028	
1.300000	-78.31076590	
1.350000	-78.31182216	
1.400000	-78.30729782	
1.450000	-78.29875854	
1.500000	-78.28730384	
1.550000	-78.27381512	
1.600000	-78.25900204	
1.650000	-78.24344194	
1.700000	-78.22760281	
1.750000	-78.21184180	
1.800000	-78.19644997	
1.850000	-78.18161650	
1.900000	-78.16747559	
1.950000	-78.15409708	
2.000000	-78.14150954	
2.050000	-78.12971737	
2.100000	-78.11871236	
2.150000	-78.10848934	
2.200000	-78.09904143	
2.250000	-78.09036707	
2.300000	-78.08246469	
2.350000	-78.07532988	
2.400000	-78.06895288	
2.450000	-78.06331522	
2.500000	-78.05838567	
2.600000	-78.05047175	
2.700000	-78.04476292	
2.800000	-78.04074636	
2.900000	-78.03796854	
3.000000	-78.03604861	
3.100000	-78.03471533	
3.200000	-78.03378085	
3.300000	-78.03311780	
3.400000	-78.03263917	
3.500000	-78.03229013	
3.600000	-78.03203115	


==> Ethene_6-31Gstar_data/SR_NOCI_Global/quintetdata.dat <==
1.150000 
1.200000 
1.250000 
1.300000 
1.350000 -77.0868291681 
1.400000 -77.1231473345 
1.450000 -77.1593458482 
1.500000 -77.1970692613 
1.550000 -77.2375956241 
1.600000 -77.2817635355 
1.650000 -77.3298561861 
1.700000 -77.3814697840 
1.750000 -77.4354164498 
1.800000 -77.4897361133 
1.850000 -77.5419080713 
1.900000 -77.5893288237 
1.950000 -77.6300303456 
2.000000 -77.6633346575 
2.050000 -77.6898995677 
2.100000 -77.7110664238 
2.150000 -77.7281616328 
2.200000 -77.7422051603 
2.250000 -77.7539136579 
2.300000 -77.7637852273 
2.350000 -77.7721748996 
2.400000 -77.7793448828 
2.450000 -77.7854958681 
2.500000 -77.7907862615 
2.600000 -77.7992751812 
2.700000 -77.8055964937 
2.800000 -77.8103084661 
2.900000 -77.8138199028 
3.000000 -77.8164342541 
3.100000 -77.8183779907 
3.200000 -77.8198203770 
3.300000 -77.8208879292 
3.400000 -77.8216751930 


==> Ethene_6-31Gstar_data/SR_NOCI_Global/singletdata.dat <==
1.150000 -77.9815809843 
1.200000 -78.0093111148 
1.250000 -78.0247908711 
1.300000 -78.0307844796 
1.350000 -78.0368250410 
1.400000 -78.0417544785 
1.450000 -78.0407333540 
1.500000 -78.0352544448 
1.550000 -78.0265364329 
1.600000 -78.0155688689 
1.650000 -78.0031528654 
1.700000 -77.9899396649 
1.750000 -77.9764682591 
1.800000 -77.9632013228 
1.850000 -77.9505519065 
1.900000 -77.9388818770 
1.950000 -77.9284426105 
2.000000 -77.9192761028 
2.050000 -77.9111974657 
2.100000 -77.9039278962 
2.150000 -77.8972444847 
2.200000 -77.8910267083 
2.250000 -77.8852300272 
2.300000 -77.8798477666 
2.350000 -77.8748848946 
2.400000 -77.8703447379 
2.450000 -77.8662237336 
2.500000 -77.8625104886 
2.600000 -77.8562296195 
2.700000 -77.8513065536 
2.800000 -77.8475157890 
2.900000 -77.8446373657 
3.000000 -77.8424754774 
3.100000 -77.8408654009 
3.200000 -77.8396737661 
3.300000 -77.8387954963 
3.400000 -77.8381494782 


==> Ethene_6-31Gstar_data/SR_NOCI_Global/tripletdata.dat <==
1.150000 
1.200000 
1.250000 
1.300000 
1.350000 -77.9006078533 
1.400000 -77.9170694322 
1.450000 -77.9274487303 
1.500000 -77.9330244872 
1.550000 -77.9348235924 
1.600000 -77.9336751152 
1.650000 -77.9302541773 
1.700000 -77.9251179777 
1.750000 -77.9187360814 
1.800000 -77.9115170090 
1.850000 -77.9038314223 
1.900000 -77.8960288613 
1.950000 -77.8884364286 
2.000000 -77.8813275163 
2.050000 -77.8748772413 
2.100000 -77.8691498692 
2.150000 -77.8641299446 
2.200000 -77.8597630205 
2.250000 -77.8559821675 
2.300000 -77.8527202153 
2.350000 -77.8499141712 
2.400000 -77.8475065802 
2.450000 -77.8454456915 
2.500000 -77.8436852748 
2.600000 -77.8409068076 
2.700000 -77.8388995242 
2.800000 -77.8374570486 
2.900000 -77.8364251891 
3.000000 -77.8356899485 
3.100000 -77.8351675886 
3.200000 -77.8347969073 
3.300000 -77.8345333921 
3.400000 -77.8343448521 


==> Ethene_6-31Gstar_data/SR_NOCI_Localised/quintetdata.dat <==
1.150000 -76.5377853095 -76.1389456169 -75.9511015839 
1.200000 -76.6073696315 -76.3438995207 -75.9808770623 -75.9557346433 
1.250000 -76.7094027486 -76.4712592577 -75.9901652368 -75.9686387984 -75.9493777503 
1.300000 -76.8388604300 -76.5320711584 -75.9835460750 -75.9643936656 -75.9456838186 
1.350000 -76.5627024222 
1.400000 -77.1409300601 -77.1014564028 -76.5915154180 -76.1981087378 
1.450000 -77.2034528438 -76.6078098198 
1.500000 -77.2947083411 -77.1556687080 -77.0617953717 -76.9911446944 -76.6211742056 -76.4758755805 
1.550000 -77.3665771101 -77.0219428305 -76.2814669996 
1.600000 -77.4290245526 -77.1599396482 -77.0451136782 -76.5941846790 -76.5630420422 -76.3817834058 
1.650000 -77.1600235745 -77.0628689053 -76.5428921660 -76.3001362583 -75.9873597830 
1.700000 -77.5304230499 -77.1593957852 -76.5602591918 -76.3078610771 
1.750000 -77.5713927914 -77.1585889251 -77.0885748150 -76.4600954465 
1.800000 -77.6069923269 -76.5257523294 -76.5114262125 -76.4849303583 -76.1753778542 
1.850000 -77.6379900538 -76.4993096821 
1.900000 -77.6648689683 -77.1575304894 -77.1157991711 
1.950000 -77.6881263020 -76.2606656010 -76.2043842325 
2.000000 -77.7082344421 -77.1559806773 -76.3836366447 
2.050000 -77.7256140058 -76.2992107252 
2.100000 -77.7406351052 -77.1359573520 -76.4987614771 -76.3969024639 -76.3534327745 
2.150000 -77.7536222950 -77.1498556457 -77.1375422996 -76.4223644518 -76.3380779241 -76.2952441739 
2.200000 -77.7648588416 -77.1477783080 -76.7122469624 
2.250000 -77.7745870899 -77.1459694519 -76.7115939112 
2.300000 -77.7830113514 -77.1444494690 -76.7381784817 -76.7077292373 -76.3534680329 -75.9407201073 
2.350000 -77.7903086052 -77.1431680745 -76.6805938255 -76.4306687156 
2.400000 -77.7966272414 -77.1421056250 -76.7270535258 
2.450000 -77.8020990892 -77.1412416172 -76.7493031128 -76.7357606192 -76.4221573843 
2.500000 -77.8068333792 -77.1405181322 -76.7637891954 
2.600000 -77.8144602546 -77.1393998126 
2.700000 -77.8201417383 -77.1387605280 -76.9942681847 -76.7892748507 
2.800000 -77.8243628552 -77.1382981239 
2.900000 -77.8274940337 -77.1380278529 
3.000000 -77.8298165290 -77.1379176825 
3.100000 -77.8315408105 -77.1378452728 
3.200000 -77.8328203023 -77.1378107696 
3.300000 -77.8337688039 -77.1377955000 
3.400000 -77.8344716850 -77.1377859477 


==> Ethene_6-31Gstar_data/SR_NOCI_Localised/singletdata.dat <==
1.150000 -78.0005026426
1.200000 -78.0307102406
1.250000 -78.0488208135 
1.300000 -78.0576316755
1.350000 -78.0623641241 
1.400000 -78.0632965218 
1.450000 -78.0593492475 
1.500000 -78.0519730070 
1.550000 -78.0422333375 
1.600000 -78.0309160782 
1.650000 -78.0186297065 
1.700000 -78.0058239621 
1.750000 -77.9928561666 
1.800000 -77.9799910700 
1.850000 -77.9674301987 
1.900000 -77.9553214514 
1.950000 -77.9437745854 
2.000000 -77.9328729038 
2.050000 -77.9226813797 
2.100000 -77.9132421273 
2.150000 -77.9045714210 
2.200000 -77.8966627057 
2.250000 -77.8894941040 
2.300000 -77.8830284148 
2.350000 -77.8772336690 
2.400000 -77.8720594833 
2.450000 -77.8674685708 
2.500000 -77.8634068652 
2.600000 -77.8566844144 
2.700000 -77.8515324106 
2.800000 -77.8476273426 
2.900000 -77.8446926938 
3.000000 -77.8425051298 
3.100000 -77.8408842612 
3.200000 -77.8396888139 
3.300000 -77.8388095082 
3.400000 -77.8381632208 


==> Ethene_6-31Gstar_data/SR_NOCI_Localised/tripletdata.dat <==
1.150000 -77.4655176317 -76.7653822322 -76.1598940965 -75.3207604284 
1.200000 -77.5403578509 -76.7858832049 -76.1604361321 -75.6044821338 
1.250000 -77.6016581677 -76.7953175183 -76.1459840187 
1.300000 -77.6517095342 -76.7966925396 -76.1168435080 
1.350000 -77.9136617580 -76.7629186449 
1.400000 -77.9310638665 -76.7719750403 
1.450000 -77.9424482323 -77.1714517884 -76.7669426794 
1.500000 -77.9490345317 -77.1900874473 -76.7529760888 
1.550000 -77.9518708030 -77.2344397006 -76.7353148122 
1.600000 -77.9517726890 -77.2945296060 -76.7132394442 
1.650000 -77.9494305482 -77.3507680972 
1.700000 -77.9453407352 -77.4004515591 
1.750000 -77.9399286470 -77.4438054214 
1.800000 -77.9335335300 -77.4814003967 
1.850000 -77.9264335036 -77.5138199364 
1.900000 -77.9188720427 -77.5415776251 -77.2097884773 -76.5491623795 
1.950000 -77.9110335640 -77.5651933556 -76.5229623765 
2.000000 -77.9031860434 -77.5851806400 
2.050000 -77.8955080976 -77.6021541665 
2.100000 -77.8882102573 -77.6166974019 -77.1809952944 -76.4865415700 
2.150000 -77.8814236607 -77.6292685144 -77.1791760274 
2.200000 -77.8746918332 -77.6401552429 -77.1746967054 
2.250000 -77.8688558582 -77.6495840897 -77.1715143973 -76.4606966243 
2.300000 -77.8638101246 -77.1683542313 
2.350000 -77.8593888258 -77.1653240266 
2.400000 -77.8555607364 -77.1624779632 
2.450000 -77.8522972342 -77.1598470877 
2.500000 -77.8495231503 -77.1574338690 
2.600000 -77.8452915456 -77.1532308447 
2.700000 -77.8424350952 -77.1497774281 -76.0062027319 
2.800000 -77.8405395425 -77.4398182471 -77.1470497780 
2.900000 -77.8392899365 -77.4364488970 -77.1448448112 
3.000000 -77.8384471057 -77.4345440369 -77.1430908286 
3.100000 -77.8378690970 -77.4330306262 -77.1417046187 
3.200000 -77.8374564940 -77.4314893846 -77.1406227990 
3.300000 -77.8371618439 -77.4279587233 -77.1398113692 
3.400000 -77.8369514936 -77.4236031282 -77.1391979902 


==> Ethene_6-31Gstar_data/UHF.dat <==
1.150000	-77.9815809843	
1.200000	-78.0093111148	
1.250000	-78.0247908709	
1.300000	-78.0307844784	
1.350000	-78.0298120229	
1.400000	-78.0250942346	
1.450000	-78.0177727701	
1.500000	-78.0085406336	
1.550000	-77.9979409763	
1.600000	-77.9864016657	
1.650000	-77.9742636421	
1.700000	-77.961804147	
1.750000	-77.9492564348	
1.800000	-77.9368275447	
1.850000	-77.9247141644	
1.900000	-77.9131155824	
1.950000	-77.9022358349	
2.000000	-77.8922641908	
2.050000	-77.8833363899	
2.100000	-77.8755045705	
2.150000	-77.868740419	
2.200000	-77.8629616099	
2.250000	-77.8580601149	
2.300000	-77.8539220724	
2.350000	-77.8504387516	
2.400000	-77.8475117294	
2.450000	-77.8450545752	
2.500000	-77.8429927885	
2.550000	-77.8412629437	
2.600000	-77.839811435	
2.650000	-77.8385932067	
2.700000	-77.8375704977	
2.750000	-77.8367117082	
2.800000	-77.8359904193	
2.850000	-77.8353845239	
2.900000	-77.8348755142	
2.950000	-77.8344478715	
3.000000	-77.8340885634	
3.050000	-77.8337866349	
3.100000	-77.8335328621	
3.150000	-77.833319474	
3.200000	-77.8331399185	
3.250000	-77.8329886678	
3.300000	-77.8328610599	
3.350000	-77.832753163	
3.400000	-77.8326616656	
3.450000	-77.8325837816	
3.500000	-77.832517173	
3.550000	-77.832459885	
3.600000	-77.8324102899	


==> Ethene_6-31Gstar_data/old_Ethene_CASSCF_data.dat <==
1.200000	-78.12690208	-77.75824059	-77.72740524	
1.250000	-78.15173255	-77.78943111	-77.76489288	
1.300000	-78.16259989	-77.80423465	-77.79222067	
1.350000	-78.16640022	-77.81174375	-77.81157124	
1.400000	-78.16482770	-77.82467453	-77.81368586	
1.450000	-78.15921685	-77.83289230	-77.81142766	
1.500000	-78.15062082	-77.83729877	-77.80604389	
1.550000	-78.13987134	-77.83874449	-77.79837610	
1.600000	-78.12762694	-77.83790526	-77.78908064	
1.650000	-78.11444925	-77.83627992	-77.78254611	
1.700000	-78.10062126	-77.83239043	-77.77948498	
1.750000	-78.08655868	-77.82752406	-77.77546674	
1.800000	-78.07018737	-77.82431625	-77.77365218	
1.850000	-78.05644226	-77.81807172	-77.77649693	
1.900000	-78.04307201	-77.81152122	-77.77850117	
1.950000	-78.02865024	-77.80210249	-77.77914890	
2.000000	-78.01658070	-77.79590448	-77.78279158	
2.050000	-78.00516017	-77.79011607	-77.78526589	
2.100000	-77.99434819	-77.78675688	-77.78612498	
2.150000	-77.98446944	-77.78804620	-77.78356819	
2.200000	-77.97533878	-77.78915202	-77.78381058	
2.250000	-77.96657041	-77.78958274	-77.78567962	
2.300000	-77.95848208	-77.78964511	-77.78798740	
2.350000	-77.95107891	-77.79068946	-77.78943496	
2.400000	-77.94436469	-77.79367252	-77.78903888	
2.450000	-77.93833338	-77.79679867	-77.78852738	
2.500000	-77.93296314	-77.79994401	-77.78795423	
2.600000	-77.92404955	-77.80595499	-77.78677023	
2.700000	-77.91723552	-77.81131577	-77.78568557	
2.800000	-77.91209896	-77.81593607	-77.78479140	
2.900000	-77.90707250	-77.81958002	-77.78609010	
3.000000	-77.90377103	-77.82281760	-77.78671262	
3.100000	-77.90136686	-77.82556378	-77.78731322	
3.200000	-77.89961236	-77.82788435	-77.78786239	
3.300000	-77.89832776	-77.82984077	-77.78834738	
3.400000	-77.89738502	-77.83148741	-77.78876181	
3.500000	-77.89668739	-77.83286956	-77.78911027	
3.600000	-77.89617079	-77.83402659	-77.78939299	
3.700000	-77.89578488	-77.83499123	-77.78961870	
3.800000	-77.89549578	-77.83579287	-77.78979398	
3.900000	-77.89527752	-77.83645656	-77.78992932	
4.000000	-77.89511239	-77.83700771	-77.79003098	


==> Ethene_6-31Gstar_data/old_Ethene_CCSD_data.dat <==
1.200000	-78.28475181	
1.250000	-78.30239028	
1.300000	-78.31076590	
1.350000	-78.31205826	
1.400000	-78.30798649	
1.450000	-78.29990624	
1.500000	-78.28888559	
1.550000	-78.27576519	
1.600000	-78.26120507	
1.650000	-78.24572571	
1.700000	-78.22973384	
1.750000	-78.21354880	
1.800000	-78.19742102	
1.850000	-78.18154620	
1.900000	-78.16607663	
1.950000	-78.15112996	
2.000000	-78.13679573	
2.050000	-78.12314082	
2.100000	-78.11021509	
2.150000	-78.09805445	
2.200000	-78.08668140	
2.250000	-78.07611472	
2.300000	-78.06636471	
2.350000	-78.05743579	
2.400000	-78.04932690	
2.450000	-78.04203063	
2.500000	-78.03553201	
2.600000	-78.02482380	
2.700000	-78.01689876	
2.800000	-78.01132368	
2.900000	-78.00759906	
3.000000	-78.00524316	
3.100000	-78.00384570	
3.200000	-78.00309474	
3.300000	-78.00276082	
3.400000	-78.00268988	


==> Ethene_Minimal_Basis_ALMO_0_data/datafile/quintetdata.dat <==
1.200000 -75.9470683860 -75.8200177300 -75.8082603685 -75.6030533893 -75.1642614756 -74.9692075358 -74.8536666467 -74.8195186397 
1.250000 -75.9901188619 -75.9798641423 -75.8746266313 -75.8481600215 -75.7661843845 -75.1843237290 -75.0023283140 -74.9580349145 -74.8780057111 
1.300000 -76.0313566497 -76.0086874721 -75.9678427565 -75.8799168352 -75.8576672500 -75.2007116485 -75.1124393861 -75.0001097502 -74.9035597668 
1.350000 -76.1017223914 -76.0864001346 -76.0296537796 -75.9058742385 -75.2432990922 -75.2020091902 -75.0213851639 -74.9307387861 
1.400000 -76.1995214186 -76.0447453854 -75.9276620842 -75.2171477907 -75.0421122842 -74.9593240083 
1.450000 -76.2914461187 -76.0554715540 -75.9463935908 -75.2266815471 -75.0632516064 -74.9887810403 
1.500000 -76.3719326024 -76.0629804251 -75.9628148052 -75.4916504263 -75.2351127175 -75.0847111658 -75.0183949869 
1.550000 -76.4414234633 -76.0681429496 -75.9774167577 -75.5605420211 -75.2430183614 -75.1061653868 -75.0477001419 
1.600000 -76.5011590077 -76.0716180318 -75.9905204985 -75.6208207390 -75.2505794402 -75.1272271581 
1.650000 -76.5524227744 -76.0739029358 -76.0023461343 -75.6734675324 -75.2578425103 -75.1475894942 
1.700000 -76.5963879033 -76.0753722162 -76.0131838350 -75.7193527414 -75.2647955765 
1.750000 -76.6340873302 -76.0763080056 -76.0229844690 -75.7592513065 -75.2713959701 
1.800000 -76.6664153534 -76.0769251959 -76.0317569409 -75.7942371867 -75.2776230629 
1.850000 -76.6941402245 -76.0774277476 -76.0395883468 -75.8240732345 -75.2834360174 
1.900000 -76.7179192948 -76.0779237574 -76.0465587712 -75.8497902586 -75.2888134086 
1.950000 -76.7383136960 -76.0784118023 -76.0527426921 -75.8718809934 -75.2937454044 
2.000000 -76.7558025633 -76.0789438029 -76.0582104656 -75.8907731259 -75.2982330544
2.050000 -76.7707951608 -76.0795551603 -76.0630288352 -75.9068671119 -75.3022867042
2.100000 -76.7836416354 -76.0802613326 -76.0672610321 -75.9205176617 -75.3059241207
2.150000 -76.7946421525 -76.0810613085 -76.0709666588 -75.9320467693 -75.3091685604
2.200000 -76.8040543688 -76.0819414010 -75.9417458697 -75.3120466644
2.250000 -76.8123814576 -76.0802338274 -75.9781786556 -75.9521916491 -75.3108215116
2.300000 -76.8189696513 -76.0838524124 -75.9566656162 -75.3168226968
2.350000 -76.8248281952 -76.0848304839 -75.9623289543 -75.3187794817
2.400000 -76.8298175654 -76.0857905810 -75.9675049042 -75.3204873741
2.450000 -76.8340603286 -76.0867122013 -75.9713048813 -75.3219734608
2.500000 -76.8376623334 -76.0875798298 -75.9744719745 -75.3232629461
2.600000 -76.8432969654 -76.0891148780 -75.9796985965 -75.3253424706
2.700000 -76.8473121354 -76.0903598907 -75.9828676167 -75.3268858772
2.800000 -76.8501472136 -76.0913268302 -75.9851054316 -75.3280215988
2.900000 -76.8521283350 -76.0920525597 -75.9866757943 -75.3288508681
3.000000 -76.8534968214 -76.0925823318 -75.9877690070 -75.3294523123
3.100000 -76.8543867156 -76.0930721105 -75.9886775878 -75.3301545160
3.200000 -76.8550322000 -76.0933029523 -75.9891423662 -75.3303819924
3.300000 -76.8554757815 -76.0934074199 -75.9893883644 -75.3304248017
3.400000 -76.8557486935 -76.0935317968 -75.9896235949 -75.3305888467
3.500000 -76.8559246395 -76.0936159704 -75.9897812677 -75.3307096700
3.600000 -76.8560363422 -76.0936728184 -75.9898869504 -75.3308003828
3.700000 -76.8561061126 -76.0937114518 -75.9899581923 -75.3308702302
3.800000 -76.8561489156 -76.0937379704 -75.9900068624 -75.3309255608
3.900000 -76.8561746295 -76.0937565625 -75.9900408538 -75.3309707625
4.000000 -76.8561896742 -76.0937700015 -75.9900653444 -75.3310087757 


==> Ethene_Minimal_Basis_ALMO_0_data/datafile/singletdata.dat <==
1.200000 -77.0043217043 
1.250000 -77.0294657516 
1.300000 -77.0438486987 -75.6884559347 
1.350000 -77.0498865338 -75.8261539417 
1.400000 -77.0495244268 -75.9450336997 
1.450000 -77.0443463757 -76.0475582985 
1.500000 -77.0356526688 -76.1358875913 
1.550000 -77.0245135506 -76.2119109613 
1.600000 -77.0118065082 -76.2772777658 
1.650000 -76.9982434632 -76.3334238830 
1.700000 -76.9843926929 -76.3815947995 
1.750000 -76.9706974218 -76.4228689255 
1.800000 -76.9574930824 -76.4581780040 
1.850000 -76.9450229117 -76.4883272384 
1.900000 -76.9334521803 -76.5140135955 
1.950000 -76.9228812475 -76.5358416957 
2.000000 -76.9133568778 -76.5543383703
2.050000 -76.9048827907 -76.5699642112
2.100000 -76.8974289396 -76.5831233312
2.150000 -76.8909400211 -76.5941710570
2.200000 -76.8853431263 -76.6034220525
2.250000 -76.8783641851 -76.6453358123
2.300000 -76.8764890625 -76.6175746351
2.350000 -76.8730557185 -76.6229260716
2.400000 -76.8701715349 -76.6273720686
2.450000 -76.8677585711 -76.6310630085
2.500000 -76.8657464243 -76.6341259040
2.600000 -76.8626837417 -76.6387757655
2.700000 -76.8605800602 -76.6419766610
2.800000 -76.8591428216 -76.6441787073
2.900000 -76.8581656509 -76.6456902183
3.000000 -76.8575048859 -76.6467233685
3.100000 -76.8570147034 -76.6474652731
3.200000 -76.8567374106 -76.6479226617
3.300000 -76.8565694473 -76.6482158828
3.400000 -76.8564412633 -76.6484267467
3.500000 -76.8563579675 -76.6485663390
3.600000 -76.8563042315 -76.6486586450
3.700000 -76.8562697463 -76.6487199379
3.800000 -76.8562476618 -76.6487611058
3.900000 -76.8562334851 -76.6487893297
4.000000 -76.8562243056 -76.6488092795 


==> Ethene_Minimal_Basis_ALMO_0_data/datafile/tripletdata.dat <==
1.200000 -76.8198989650 -76.0913092229 -75.6964481274 -75.4365773248 -75.2354885109 -75.0318249016 
1.250000 -76.8725983403 -76.1134833322 -75.8474477293 -75.6188718305 -75.2509870566 -75.0675530453 -74.9725702905 
1.300000 -76.9107821430 -76.1300184298 -75.9751857734 -75.7760800379 -75.2618363254 -75.0509047596 
1.350000 -76.9372335052 -76.1508009229 -76.1320337028 -76.0748976069 -75.9112166685 -75.2783888730 -75.2573629940 -75.0785679818 
1.400000 -76.9542601206 -76.2083385341 -76.1382129890 -76.1182393176 -76.0259876829 -75.2722500162 -75.0989182523 
1.450000 -76.9637951942 -76.2841079706 -76.1561806622 -76.1271226340 -76.1100978738 -75.2771421309 -75.1174909572 
1.500000 -76.9674684174 -76.3534313519 -76.2248070565 -76.1289905854 -75.2810949072 -75.1353043134 
1.550000 -76.9666551961 -76.4139892380 -76.2971268432 -76.1285301960 -75.2846914644 -75.1525698228 
1.600000 -76.9625118839 -76.4663787888 -76.3607039075 -76.1269107410 -75.2881192797 
1.650000 -76.9560026772 -76.5115445672 -76.4157579610 -76.1244968418 -75.2914838829 
1.700000 -76.9479223805 -76.5504075515 -76.4632737612 -76.1217686402 -75.2947800093 
1.750000 -76.9389170506 -76.5837925323 -76.5042409873 -76.1189684245 -75.2979913611 
1.800000 -76.9295036048 -76.6124170258 -76.5395492378 -76.1162358468 -75.3010899535 
1.850000 -76.9200880186 -76.6368982376 -76.5699756957 -76.1136422412 -75.3040466913 
1.900000 -76.9109818231 -76.6577649675 -76.5961923804 -76.1112216630 -75.3068358348 
1.950000 -76.9024166954 -76.6754703579 -76.6187775961 -76.1089942234 -75.3094391134 
2.000000 -76.8945564436 -76.6904051656 -76.6382287016 -76.1069688579
2.050000 -76.8875069557 -76.7029097085 -76.6549732414 -76.1051461314
2.100000 -76.8813240221 -76.7132850846 -76.6693792392 -76.1035204619
2.150000 -76.8760198801 -76.7218027644 -76.6817640856 -76.1020822175
2.200000 -76.8715693361 -76.7287122868 -76.6924035863 -76.1008190971
2.250000 -76.8650191767 -76.7496390976 -76.7211982988 -76.0986878046
2.300000 -76.8649853123 -76.7386124925 -76.7093499588 -76.0987635880
2.350000 -76.8626805372 -76.7420179322 -76.7160436652 -76.0979420600
2.400000 -76.8609051422 -76.7446388124 -76.7217636916 -76.0972389856
2.450000 -76.8595632918 -76.7466329547 -76.7266436534 -76.0966407191
2.500000 -76.8585670253 -76.7481353308 -76.7307995323 -76.0961344119
2.600000 -76.8573169078 -76.7500917804 -76.7373281540 -76.0953511013
2.700000 -76.8566898962 -76.7511626176 -76.0948064522
2.800000 -76.8563957163 -76.7517442534 -76.0944347164
2.900000 -76.8562687255 -76.7520621626 -76.0941856349
3.000000 -76.8562205352 -76.7522393411 -76.0940219435
3.100000 -76.8561611831 -76.7523380615 -76.0940279388
3.200000 -76.8561785529 -76.7524001607 -76.0939287902 -75.3307353686
3.300000 -76.8562088474 -76.7524400448 -76.0938115728 -75.3306525937
3.400000 -76.8562120052 -76.7524647751 -76.0937892085 -75.3307338746
3.500000 -76.8562141576 -76.7524815537 -76.0937778293 -75.3308008961
3.600000 -76.8562151824 -76.7524933991 -76.0937733416 -75.3308570704
3.700000 -76.8562152990 -76.7525021027 -76.0937730625 -75.3309050347
3.800000 -76.8562147868 -76.7525087675 -76.0937752709 -75.3309466493
3.900000 -76.8562138858 -76.7525140947 -76.0937788689 -75.3309833802
4.000000 -76.8562127733 -76.7525185436 -76.0937831721 -75.3310162202


==> Ethene_Minimal_Basis_ALMO_data/datafile/quintetdata.dat <==
1.200000 -76.0024972833 -75.9552279128 -75.6306455960 -75.5923613105 -75.4790701576 
1.250000 -76.0427163025 -76.0042055762 -75.8052336655 -75.6150632580 -75.5113736696 
1.300000 -76.0741730987 -76.0423269795 -75.9547598595 -75.6287387546 -75.5310318530 
1.350000 -76.1054034406 -76.0765754542 -75.6359316684 -75.5445726105 
1.400000 -76.1984717214 -76.1134354960 -76.0961861019 -75.5541057925 
1.450000 -76.2928185643 -76.1297539024 -76.1154321181 -75.5604529620 
1.500000 -76.3744927185 -76.1426122157 -76.1311404089 -75.6358601427 -75.5645229264 
1.550000 -76.4448329358 -76.1532077057 -76.1431089582 -75.5670259417 
1.600000 -76.5053538244 -76.1621055246 -75.5684609788 
1.650000 -76.5574127881 -76.1696689063 -75.5691761121 
1.700000 -76.6021901124 -76.1761515752 -75.5694132528 
1.750000 -76.6407042450 -76.1817392698 -75.5693404580 
1.800000 -76.6738303626 -76.1865732762 -75.5690746956 
1.850000 -76.7023195247 -76.1907649259 -75.5686975249 
1.900000 -76.7268160499 -76.1944046528 -75.5682657625 
1.950000 -76.7478724917 -76.1975676079 -75.5678186555 
2.000000 -76.7659634559 -76.2003173361 -75.5673827265 
2.050000 -76.7814968658 -76.2027081206 -75.5669751653 
2.100000 -76.7948239773 -76.2047866324 -75.5666062042 
2.150000 -76.8062477809 -76.2065931528 -75.5662809237 
2.200000 -76.8160298443 -76.2081624917 -75.5660006484 
2.250000 -76.8243963921 -76.2095248132 -75.5657640752 
2.300000 -76.8315431104 -76.2107062667 -75.5655681449 
2.350000 -76.8376393968 -76.2117295817 -75.5654087615 
2.400000 -76.8428319324 -76.2126145736 -75.5652813628 
2.450000 -76.8472476303 -76.2133785506 -75.5651819297 
2.500000 -76.8509963269 -76.2140366925 -75.5651035063 
2.600000 -76.8568596124 -76.2150872451 -75.5650012896 
2.700000 -76.8610366297 -76.2158551444 -75.5649472780 
2.800000 -76.8639852918 -76.2164098028 -75.5649225524 
2.900000 -76.8660455960 -76.2168054402 
3.000000 -76.8674690336 -76.2170842053 
3.100000 -76.8684406102 -76.2171179563 
3.200000 -76.8690953796 -76.2172486891 
3.300000 -76.8695309225 -76.2173364202 
3.400000 -76.8698168646 -76.2173943699 
3.500000 -76.8700021754 -76.2174320548 
3.600000 -76.8701207652 -76.2174561837 
3.700000 -76.8701957426 -76.2176858953 
3.800000 -76.8702426044 -76.2174808130 
3.900000 -76.8702715819 -76.2174865388 
4.000000 -76.8702893285 -76.2174899357 


==> Ethene_Minimal_Basis_ALMO_data/datafile/singletdata.dat <==
1.200000 -76.9677424850 -75.6753050196 
1.250000 -76.9897573418 -75.6911044993 
1.300000 -77.0019440427 -75.6986340965 
1.350000 -77.0068861098 -75.7001528232 
1.400000 -77.0065978372 -75.6974185782 
1.450000 -77.0026381472 -75.6917819362 
1.500000 -76.9962027376 -75.6842667665 
1.550000 -76.9881988714 -75.6756385673 
1.600000 -76.9793060170 -75.6664611746 
1.650000 -76.9700250157 -75.6571429628 
1.700000 -76.9607180776 -75.6479739868 
1.750000 -76.9516406981 -75.6391548656 
1.800000 -76.9429672929 -75.6308192863 
1.850000 -76.9348111419 -75.6230508790 
1.900000 -76.9272398291 -75.6158959187 
1.950000 -76.9202871778 -75.6093729329 
2.000000 -76.9139620984 -75.6034797417 
2.050000 -76.9082554692 -75.5981990353 
2.100000 -76.9031452328 -75.5935025983 
2.150000 -76.8986003139 -75.5893539841 
2.200000 -76.8945837410 -75.5857139879 
2.250000 -76.8910549662 -75.5825383082 
2.300000 -76.8879717974 -75.5797832220 
2.350000 -76.8852918386 -75.5774053587 
2.400000 -76.8829736054 
2.450000 -76.8809773947 
2.500000 -76.8792658387 
2.600000 -76.8765611284 
2.700000 -76.8746179889 
2.800000 -76.8732417494 
2.900000 -76.8722803298 
3.000000 -76.8716177604 
3.100000 -76.8711673282 
3.200000 -76.8708652941 
3.300000 -76.8706655512 
3.400000 -76.8705352800 
3.500000 -76.8704514940 
3.600000 -76.8703983578 
3.700000 -76.8703651410 
3.800000 -76.8703446881 
3.900000 -76.8703323025 
4.000000 -76.8703249471 


==> Ethene_Minimal_Basis_ALMO_data/datafile/tripletdata.dat <==
1.200000 -76.6778426813 -76.2646996973 -76.2436658553 -75.6147108126 
1.250000 -76.7269632118 -76.2870089785 -76.2706837148 -75.6352296990 
1.300000 -76.7639829885 -76.3003580411 -76.2876727949 -75.6470072670 
1.350000 -76.7917416723 -76.3071207673 -75.6524658945 
1.400000 -76.8124558179 -76.3091386204 -75.6534595705 
1.450000 -76.8278437140 -76.3078247353 -75.6513895113 
1.500000 -76.8392276200 -76.3042511832 -75.6473011188 
1.550000 -76.8476172391 -76.2992214269 -75.6419626499 
1.600000 -76.8537780122 -76.2933297204 -75.6359310368 
1.650000 -76.8582862956 -76.2870091521 -75.6296034235 
1.700000 -76.8615734782 -76.2805701393 -75.6232580456 
1.750000 -76.8639610096 -76.2742305292 -75.6170854073 
1.800000 -76.8656875975 -76.2681390702 -75.6112119317 
1.850000 -76.8669301530 -76.2623931688 -75.6057173224 
1.900000 -76.8678196427 -76.2570522653 -75.6006472816 
1.950000 -76.8684529253 -76.2521478953 -75.5960228252 
2.000000 -76.8689015594 -76.2476910404 -75.5918469455 
2.050000 -76.8692182832 -76.2436777762 -75.5881096979 
2.100000 -76.8694418017 -76.2400934411 -75.5847919316 
2.150000 -76.8696003296 -76.2369158677 -75.5818674984 
2.200000 -76.8697142277 -76.2341179611 -75.5793086842 
2.250000 -76.8697979943 -76.2316696567 -75.5770823316 
2.300000 -76.8698617654 -76.2295395203 -75.5751565684 
2.350000 -76.8699124677 -76.2276959617 -75.5734995121 
2.400000 -76.8699546994 -76.2261081607 -75.5720805239 
2.450000 -76.8699914002 -76.2247467643 -75.5708708341 
2.500000 -76.8700243611 -76.2235843264 
2.600000 -76.8700826531 -76.2217576969 
2.700000 -76.8701329446 -76.2204543377 
2.800000 -76.8701756679 -76.2195364467 
2.900000 -76.8702107967 -76.2188981598 
3.000000 -76.8702386713 -76.2184599894 
3.100000 -76.8702600711 
3.200000 -76.8702760366 
3.300000 -76.8702876648 
3.400000 -76.8702959725 
3.500000 -76.8703018227 
3.600000 -76.8703059043 
3.700000 -76.8703087430 
3.800000 -76.8703107247 
3.900000 -76.8703121249 
4.000000 -76.8703131353 


==> Ethene_Minimal_Basis_NOCI_data/datafile/quintetdata.dat <==
1.300000 -76.2521308075 -75.9599409787 -75.6342018837 
1.350000 -76.2812857484 -76.2280739587 -76.1610273174 -75.6793967755 
1.400000 -76.3006833130 -76.2485473031 -76.1964078508 -76.1601354342 -75.7097142323 -75.0318911522 
1.450000 -76.3180124062 -76.2975344047 -76.1863835488 -75.7322532239 -75.6185103741 
1.500000 -76.3771030427 -76.3160741808 -76.2613177348 -74.9838853633 
1.550000 -76.4458456912 -76.3215135740 -76.2161910843 -75.0744961919 
1.600000 -76.5055953999 -76.3228717435 -76.2750558873 
1.650000 -76.5571599199 -76.2762673037 -75.6943772957 -75.5858649275 -75.3655033947 -75.2995594120 
1.700000 -76.6016402351 -76.2749954029 -75.5616861311 
1.750000 -76.6400072475 -76.2720941205 -75.7475277628 
1.800000 -76.6730886886 -76.2675933567 -75.6050489836 
1.850000 -76.7016098027 -76.2622187084 -76.2294013201 -76.0093495426 
1.900000 -76.7261820786 -76.2560508352 -76.2286804273 -75.7025000635 -75.5288468715 
1.950000 -76.7473308918 -76.2495571753 -76.2278836078 -75.5461110447 -75.5132683624 
2.000000 -76.7655104515 -76.2619862150 -76.2435086107 -76.2269327584 -75.7567614935 
2.050000 -76.7811194843 -76.2381007849 -76.2258924321 
2.100000 -76.7945084477 -76.2336158316 -75.6512476418 
2.150000 -76.8059825660 -76.2372849264 -76.2237500759 -75.7909205011 -75.6446603585 
2.200000 -76.8158061686 -76.2325510641 
2.250000 -76.8242034025 -76.2217889231 -75.7665285267 -75.5944618264 
2.300000 -76.8313796373 -76.2263742614 -75.7661037232 
2.350000 -76.8375012903 -76.2244364001 -75.7753001364 -75.7651600090 
2.400000 -76.8427155358 -76.2229641432 -75.7635659942 
2.450000 -76.8471506153 -76.2218501808 -75.7909951318 
2.500000 -76.8509170565 -76.2210016209 -75.7834431876 
2.600000 -76.8568070853 -76.2198261566 -75.7523762691 
2.700000 -76.8610016974 -76.2191877924 
2.800000 -76.8639624815 -76.2186997262 
2.900000 -76.8660301452 -76.2183957052 
3.000000 -76.8674600500 -76.2181749649 -75.7366496511 
3.100000 -76.8684329564 -76.2180214157 -75.7139382127 
3.200000 -76.8690903648 -76.2179131634 
3.300000 -76.8695275484 
3.400000 -76.8698147370 
3.500000 -76.8700008570 -76.2175730287 
3.600000 -76.8701199566 
3.700000 -76.8701952287 -75.5649477801 
3.800000 -76.8702422396 
3.900000 -76.8702713496 -75.6781347084 
4.000000 -76.8702891456 -75.6709295301 


==> Ethene_Minimal_Basis_NOCI_data/datafile/singletdata.dat <==
1.300000 -77.1200846446 
1.350000 -77.1263630890 
1.400000 -77.1259433264 
1.450000 -77.1206642953 
1.500000 -77.1119147194 
1.550000 -77.1007352815 
1.600000 -77.0879273481 
1.650000 -77.0740994393 
1.700000 -77.0597168834 
1.750000 -77.0451326916 
1.800000 -77.0306098069 
1.850000 -77.0163417428 
1.900000 -77.0024669541 
1.950000 -76.9891016171 
2.000000 -76.9763699681 
2.050000 -76.9643992131 
2.100000 -76.9532870443 
2.150000 -76.9430876791 
2.200000 -76.9338179692 
2.250000 -76.9254673176 
2.300000 -76.9180050855 
2.350000 -76.9113857561 
2.400000 -76.9055520157 
2.450000 -76.9004418614 
2.500000 -76.8959903309 
2.600000 -76.8887994707 
2.700000 -76.8834783444 
2.800000 -76.8795926672 
2.900000 -76.8767867909 
3.000000 -76.8747826221 
3.100000 -76.8733658097 
3.200000 -76.8723763759 
3.300000 -76.8716916170 
3.400000 -76.8712239970 
3.500000 -76.8709082818 
3.600000 -76.8706976945 
3.700000 -76.8705589934 
3.800000 -76.8704687214 
3.900000 -76.8704107184 
4.000000 -76.8703738783 


==> Ethene_Minimal_Basis_NOCI_data/datafile/tripletdata.dat <==
1.300000 -76.9354071978 -75.8400038216 
1.350000 -76.9652269763 -76.3791715747 -76.3552883280 -75.9119350602 -75.8722320283 -75.4122408326 
1.400000 -76.9862305433 -76.3601379806 -76.0259008117 -75.8873492850 
1.450000 -77.0001844475 -76.3606883342 -76.1243755169 -75.8916511071 
1.500000 -77.0084822521 -76.4126672684 -76.3588774528 -75.8909544856 
1.550000 -77.0122403063 -76.3580521232 -75.8874866205 
1.600000 -77.0123765125 -76.3729140643 
1.650000 -77.0096389335 -76.4151048704 
1.700000 -77.0046189044 -76.4595182072 
1.750000 -76.9978129676 -76.4992115625 
1.800000 -76.9895850686 -76.5337276783 
1.850000 -76.9802766278 -76.5634447960 
1.900000 -76.9703107809 -76.5888339593 
1.950000 -76.9599958896 -76.6104179926 -76.2856646560 
2.000000 -76.9496763339 -76.6287249227 -76.2794819631 -75.7698680687 
2.050000 -76.9396833634 -76.6442479959 -76.2734106780 
2.100000 -76.9302704621 -76.6574314247 -76.2675076875 
2.150000 -76.9216051598 -76.6686505138 -76.2618692475 
2.200000 -76.9137850845 -76.6782063443 -76.2570548772 
2.250000 -76.9062846126 -76.6862130580 -76.6607163663 -76.2537939806 
2.300000 -76.9002067420 -76.2472672463 
2.350000 -76.8950613539 -76.6991657158 -76.2432773212 
2.400000 -76.8907218113 -76.7041394482 -76.2397176354 
2.450000 -76.8870832571 -76.7083562053 -76.2365651320 
2.500000 -76.8841016185 -76.7116209115 -76.2337976122 
2.600000 -76.8796439266 -76.2293011572 
2.700000 -76.8766601714 -76.2259258970 
2.800000 -76.8746553387 -76.2234919851 
2.900000 -76.8732924585 -76.3252417683 -76.2216930288 
3.000000 -76.8723804584 -76.3491453654 -76.2204203598 
3.100000 -76.8717383793 -76.3363767899 -76.2195159570 
3.200000 -76.8712887397 -76.3281743029 
3.300000 -76.8709741372 -76.3202024647 
3.400000 -76.8707561762 -76.3122671158 
3.500000 -76.8706068307 -76.3049800556 
3.600000 -76.8705056972 
3.700000 -76.8704380215 -76.2910539745 
3.800000 -76.8703934578 -76.2846158578 
3.900000 -76.8703644429 -76.2783551446 
4.000000 -76.8703457718 -76.2717763839 


==> Ethene_Minimal_Basis_NOCI_data/global/quintetdata.dat <==
1.300000 -76.1546918998 
1.350000 -76.1987652153 
1.400000 -76.2390239955 
1.450000 -76.2775199372 
1.500000 -76.3159630437 
1.550000 -76.3557063911 
1.600000 -76.3976773884 
1.650000 -76.4422615361 
1.700000 -76.4891609724 
1.750000 -76.5372826054 
1.800000 -76.5847594307 
1.850000 -76.6292454900 
1.900000 -76.6685839980 
1.950000 -76.7016260681 
2.000000 -76.7285322790 
2.050000 -76.7502741410 
2.100000 -76.7679556392 
2.150000 -76.7824853655 
2.200000 -76.7945369762 
2.250000 -76.8046024386 
2.300000 -76.8130484829 
2.350000 -76.8201564522 
2.400000 -76.8261482137 
2.450000 -76.8312026876 
2.500000 -76.8354665476 
2.550000 -76.8390616013 
2.600000 -76.8420898668 
2.650000 -76.8446373645 
2.700000 -76.8467769734 
2.750000 -76.8485706145 
2.800000 -76.8500710458 
2.850000 -76.8513232643 
2.900000 -76.8523656881 
2.950000 -76.8532311287 
3.000000 -76.8539475888 
3.050000 -76.8545389565 
3.100000 -76.8550255735 
3.150000 -76.8554247333 
3.200000 -76.8557511053 
3.250000 -76.8560170953 
3.300000 -76.8562331677 
3.350000 -76.8564081162 
3.400000 -76.8565493058 


==> Ethene_Minimal_Basis_NOCI_data/global/singletdata.dat <==
1.300000 -77.0906855297 
1.350000 -77.1034284356 
1.400000 -77.1074700338 
1.450000 -77.1049445696 
1.500000 -77.0975861197 
1.550000 -77.0867853438 
1.600000 -77.0736469988 
1.650000 -77.0590498303 
1.700000 -77.0437081897 
1.750000 -77.0282323155 
1.800000 -77.0131751229 
1.850000 -76.9990356904 
1.900000 -76.9861743659 
1.950000 -76.9746709699 
2.000000 -76.9643120937 
2.050000 -76.9547881158 
2.100000 -76.9458848284 
2.150000 -76.9375214817 
2.200000 -76.9297014091 
2.250000 -76.9224585213 
2.300000 -76.9158247301 
2.350000 -76.9098159599 
2.400000 -76.9044288981 
2.450000 -76.8996430934 
2.500000 -76.8954251842 
2.550000 -76.8917332699 
2.600000 -76.8885208965 
2.650000 -76.8857401274 
2.700000 -76.8833437825 
2.750000 -76.8812869782 
2.800000 -76.8795279934 
2.850000 -76.8780287564 
2.900000 -76.8767549720 
2.950000 -76.8756760521 
3.000000 -76.8747649401 
3.050000 -76.8739978328 
3.100000 -76.8733539035 
3.150000 -76.8728150006 
3.200000 -76.8723653600 
3.250000 -76.8719913439 
3.300000 -76.8716811879 
3.350000 -76.8714247828 
3.400000 -76.8712134689 


==> Ethene_Minimal_Basis_NOCI_data/global/tripletdata.dat <==
1.300000 -76.9226975018 
1.350000 -76.9519077481 
1.400000 -76.9721644949 
1.450000 -76.9852107718 
1.500000 -76.9924492596 
1.550000 -76.9950158908 
1.600000 -76.9938398300 
1.650000 -76.9896937926 
1.700000 -76.9832373806 
1.750000 -76.9750562838 
1.800000 -76.9656978446 
1.850000 -76.9556978217 
1.900000 -76.9455798340 
1.950000 -76.9358080792 
2.000000 -76.9267178192 
2.050000 -76.9184888101 
2.100000 -76.9111778721 
2.150000 -76.9047673547 
2.200000 -76.8992005387 
2.250000 -76.8944023079 
2.300000 -76.8902905988 
2.350000 -76.8867831658 
2.400000 -76.8838015255 
2.450000 -76.8812732329 
2.500000 -76.8791330794 
2.550000 -76.8773234359 
2.600000 -76.8757941497 
2.650000 -76.8745020661 
2.700000 -76.8734103752 
2.750000 -76.8724878991 
2.800000 -76.8717083332 
2.850000 -76.8710495537 
2.900000 -76.8704929671 
2.950000 -76.8700229381 
3.000000 -76.8696263065 
3.050000 -76.8692919636 
3.100000 -76.8690105118 
3.150000 -76.8687739767 
3.200000 -76.8685755719 
3.250000 -76.8684095123 
3.300000 -76.8682708546 
3.350000 -76.8681553736 
3.400000 -76.8680594558 


==> Ethene_Minimal_Basis_auxiliary_data/ALMO.dat <==
1.200000	1	3	6	-76.7647091107	-76.3597387094	-76.3597241271	
1.250000	1	5	4	-76.7949991774	-76.3950851136	-76.3950704708	
1.300000	1	4	2	-76.8163493876	-76.4207694756	-76.4207548018	
1.350000	1	7	5	-76.8312631198	-76.4393904291	-76.4393757455	
1.400000	1	6	8	-76.8416065141	-76.452897101	-76.4528824222	
1.450000	1	4	8	-76.8487460667	-76.4627283844	-76.4627137195	
1.500000	1	6	3	-76.8536647367	-76.4699305895	-76.4699159436	
1.550000	1	4	3	-76.8570574981	-76.4752542756	-76.4752396505	
1.600000	1	4	6	-76.85940801	-76.4792320033	-76.4792173985	
1.650000	2	7	4	-76.8610482594	-76.48223882	-76.4822242337	
1.700000	1	3	6	-76.8622036471	-76.4845379834	-76.4845234125	
1.750000	1	4	3	-76.863026189	-76.4863147157	-76.4863001568	
1.800000	1	4	6	-76.8636182262	-76.4877003451	-76.4876857946	
1.850000	1	5	8	-76.8640489592	-76.4887892466	-76.4887747009	
1.900000	1	8	3	-76.8643656686	-76.4896504335	-76.4896358893	
1.950000	1	4	2	-76.8646011511	-76.4903353341	-76.4903207884	
2.000000	1	3	2	-76.8647785622	-76.4908829791	-76.4908684293	
2.050000	1	7	6	-76.8649145122	-76.4913234121	-76.4913088561	
2.100000	1	5	8	-76.8650210469	-76.4916799791	-76.4916654153	
2.150000	2	3	4	-76.8651069244	-76.491970893	-76.4919563203	
2.200000	1	3	9	-76.8651784636	-76.4908845616	-76.12940622	
2.250000	1	4	2	-76.8652401402	-76.497886561	-76.497860159	
2.300000	1	3	2	-76.865295027	-76.5039240541	-76.5038975231	
2.350000	2	4	5	-76.865345139	-76.5091394248	-76.5091127793	
2.400000	2	3	5	-76.8653917115	-76.5136355678	-76.5136088204	
2.450000	1	3	6	-76.8654354261	-76.5175034508	-76.5174766122	
2.500000	1	3	2	-76.8654765931	-76.5208234499	-76.5207965296	
2.600000	2	3	1	-76.8655514865	-76.5260948391	-76.5260677793	
2.700000	2	1	4	-76.8656160104	-76.52992098	-76.5298938063	
2.800000	1	4	2	-76.8656696948	-76.532665915	-76.5326386471	
2.900000	1	3	5	-76.8657127587	-76.5346095969	-76.5345822501	
3.000000	2	3	1	-76.865746146	-76.5359661698	-76.5359387564	
3.100000	1	3	7	-76.865771263	-76.5368982113	-76.5368707409	
3.200000	2	1	3	-76.8657896766	-76.5375278779	-76.5375003584	
3.300000	1	3	2	-76.8658028882	-76.5379457295	-76.5379181675	
3.400000	2	6	5	-76.8658122051	-76.5382178277	-76.5381902285	
3.500000	2	3	4	-76.8658186911	-76.5383914989	-76.5383638671	
3.600000	2	3	1	-76.8658231706	-76.5384999955	-76.5384723349	
3.700000	2	1	6	-76.8658262576	-76.5385662167	-76.5385385307	
3.800000	1	11	6	-76.8658283952	-76.5386056133	-76.5385779049	
3.900000	1	3	4	-76.8658298947	-76.5386283978	-76.5386006693	
4.000000	1	4	2	-76.8658309698	-76.5386411797	-76.5386134333	


==> Ethene_Minimal_Basis_auxiliary_data/ALMO_0.dat <==
1.200000	-76.671289506   -76.568726797   -76.5421069655
1.250000	-76.6961327244  -76.5962235486  -76.5665987672
1.300000	-76.7129599773  -76.6176267028  -76.582621428
1.350000	-76.7242062475  -76.6347614469  -76.592681569
1.400000	-76.7316498434  -76.648911398   -76.5986398569
1.450000	-76.7365583852  -76.6609725391  -76.6018466178
1.500000	-76.7398124747  -76.6715661057  -76.6032580213
1.550000	-76.7420075045  -76.6811193124  -76.6035335446
1.600000	-76.7435349173  -76.6899223867  -76.603115576
1.650000	-76.7446447836  -76.6981683647  -76.6022923254
1.700000	-76.7454923247  -76.7059807743  -76.601245963
1.750000	-76.7461713195  -76.7134335084  -76.608815608
1.800000	-76.7467371688  -76.7205651157  -76.6328746272
1.850000	-76.7472222439  -76.6541416375  -76.6039634657
1.900000	-76.7476456675  -76.7339054537  -76.672922909
1.950000	-76.748019255   -76.740101093   -76.6894882995
2.000000    -76.7483509427  -76.7040774614  -76.6456308006
2.050000	-76.7486466232	-76.7169042296	-76.6586695247	-76.654944464	
2.100000	-76.7489110577	-76.7281603685	-76.6700338219	-76.6689501829	
2.150000	-76.7491482744	-76.7380184788	-76.6810436687	-76.6799287092	
2.200000	-76.7493617482	-76.7012015231	-76.6885083134	-76.5770312465	
2.250000	-76.7510616437	-76.7088864246	-76.7004469474	
2.300000	-76.7497284178	-76.708161388	
2.350000	-76.7498861176	-76.7079444478	-76.5801554548	
2.400000	-76.7500289633	-76.7273710592	
2.450000	-76.7501582427	-76.7321956737	
2.500000	-76.7502750116	-76.7294230167	
2.600000	-76.7504744893	-76.7359253964	
2.700000	-76.7506335833	-76.740592324	
2.800000	-76.7507579656	
2.900000	-76.7508532206	-76.7462358343	-76.7352587622	
3.000000	-76.7509247772	-76.7478513294	-76.7367729199	
3.100000	-76.750977661	-76.7489579207	-76.7378210127	-76.4698850175	
3.200000	-76.7510162701	-76.7497060127	-76.7385461044	
3.300000	-76.7510442588	-76.5839733958	
3.400000	-76.7510645294	-76.7225745407	-76.5839573831	
3.500000	-76.7510793008	-76.7396133566	-76.5839675359	
3.600000	-76.7510902164	-76.7397710305	
3.700000	-76.751098461	-76.7398799431	-76.724945507	
3.800000	-76.7511048685	-76.739956669	
3.900000	-76.7511100147	-76.7400122972	-76.5838944202	
4.000000	-76.7511142897	-76.740054125	


==> Ethene_Minimal_Basis_auxiliary_data/CASSCF.dat <==
1.200000	-77.19687530	-76.75776397	
1.250000	-77.21913066	-76.78891082	
1.300000	-77.23090883	-76.80866331	
1.350000	-77.23467781	-76.81955845	
1.400000	-77.23238194	-76.82360237	
1.450000	-77.22554949	-76.82237984	
1.500000	-77.21537833	-76.82232413	
1.550000	-77.20280870	-76.82655790	
1.600000	-77.18857567	-76.82769226	
1.650000	-77.17325612	-76.82638178	
1.700000	-77.15730449	-76.82315111	
1.750000	-77.14108082	-76.81842478	
1.800000	-77.12487296	-76.81255037	
1.850000	-77.10891304	-76.80581603	
1.900000	-77.09338965	-76.79846348	
1.950000	-77.07846106	-76.79144223	
2.000000	-77.06424285	-76.79167051	
2.050000	-77.05083842	-76.79171075	
2.100000	-77.03832280	-76.79188951	
2.150000	-77.02674803	-76.79249505	
2.200000	-77.01614386	-76.79374449	
2.250000	-77.00651831	-76.79574072	
2.300000	-76.99785905	-76.79844533	
2.350000	-76.99013552	-76.80169688	
2.400000	-76.98330169	-76.80527240	
2.450000	-76.97729963	-76.80895404	
2.500000	-76.97206314	-76.81256936	
2.600000	-76.96360286	-76.81918166	
2.700000	-76.95735680	-76.82468136	
2.800000	-76.95281300	-76.82904990	
2.900000	-76.94954599	-76.83243031	
3.000000	-76.94722091	-76.83500684	
3.100000	-76.94558247	-76.83695553	
3.200000	-76.94443954	-76.83842678	
3.300000	-76.94365065	-76.83954175	
3.400000	-76.94311205	-76.84039432	
3.500000	-76.94274836	-76.84105517	
3.600000	-76.94250545	-76.84157633	
3.700000	-76.94234493	-76.84199544	
3.800000	-76.94223991	-76.84233937	
3.900000	-76.94217186	-76.84262712	
4.000000	-76.94212814	-76.84287212	


==> Ethene_Minimal_Basis_auxiliary_data/CCSD.dat <==
1.300000	-77.22954992	
1.350000	-77.23287886	
1.400000	-77.23097612	
1.450000	-77.22251220	
1.500000	-77.21155938	
1.550000	-77.19812180	
1.600000	-77.18295793	
1.650000	-77.16668110	
1.700000	-77.14978455	
1.750000	-77.13267862	
1.800000	-77.11570998	
1.850000	-77.09916885	
1.900000	-77.08330335	
1.950000	-77.06828552	
2.000000	-77.05420578	
2.050000	-77.04108985	
2.100000	-77.02893476	
2.150000	-77.01772819	
2.200000	-77.00750812	
2.250000	-76.99823073	
2.300000	-76.98991876	
2.350000	-76.98253130	
2.400000	-76.97603854	
2.450000	-76.97039113	
2.500000	-76.96552677	
2.600000	-76.95786879	
2.700000	-76.95245822	
2.800000	-76.94879109	
2.900000	-76.94635417	
3.000000	-76.94475469	
3.100000	-76.94371175	
3.200000	-76.94296670	
3.300000	-76.94257446	
3.400000	-76.94228141	
3.500000	-76.94208438	
3.600000	-76.94195647	


==> Ethene_Minimal_Basis_auxiliary_data/RHF.dat <==
1.200000        -77.0518256850
1.250000        -77.0682285679
1.300000        -77.0736366408
1.350000        -77.0705141872
1.400000        -77.0608083099
1.450000        -77.0460559503
1.500000        -77.0274695546
1.550000        -77.0060060959
1.600000        -76.9824221387
1.650000        -76.9573176321
1.700000        -76.9311710586
1.750000        -76.9043663173
1.800000        -76.8772141600
1.850000        -76.8499680534
1.900000        -76.8228359596
1.950000        -76.7959894767
2.000000        -76.7695697677
2.050000        -76.7436925544
2.100000        -76.7184513996
2.150000        -76.6939198831
2.200000        -76.6701558258
2.250000        -76.6471998827
2.300000        -76.6250807057
2.350000        -76.6038152865
2.400000        -76.5834109090
2.450000        -76.5638671704
2.500000	-76.5451772890	
2.550000	-76.5273296761	
2.600000	-76.5103092071	
2.700000	-76.4786769152	
2.750000	-76.4640247377	
2.800000	-76.4501199389	
2.850000	-76.4369403188	
2.900000	-76.4244631993	
2.950000	-76.4126654067	
3.000000	-76.4015234454	
3.050000	-76.3910132977	
3.100000	-76.3811105744	
3.150000	-76.3717904540	
3.200000	-76.3630276787	
3.250000	-76.3547967419	
3.300000	-76.3470718550	
3.350000	-76.3398271862	
3.400000	-76.3330369478	
3.450000	-76.3266755105	
3.500000	-76.3207176375	
3.550000	-76.3151385821	
3.600000	-76.3099142078	
3.650000	-76.3050211741	
3.700000	-76.3004369646	
3.750000	-76.7252233700	
3.800000	-76.7254625933	
3.850000	-76.7256812368	
3.900000	-76.7258819560	
3.950000	-76.7260669875	
4.000000	-76.7262382162	


==> Ethene_Minimal_Basis_auxiliary_data/RHF2.dat <==
-0.000000 -76.726238
-0.100000 -76.725882
-0.200000 -76.725463
-0.300000 -76.724960
-0.400000 -76.724348
-0.500000 -76.723585
-0.600000 -76.722617
-0.700000 -76.721367
-0.800000 -76.719730
-0.900000 -76.717562
-1.000000 -76.714670
-1.100000 -76.710799
-1.200000 -76.705613
-1.300000 -76.698673
-1.400000 -76.689406
-1.500000 -76.677072
-1.600000 -76.660713


==> Ethene_Minimal_Basis_auxiliary_data/UHF.dat <==
1.300000		-77.075226
1.350000		-77.076894
1.400000		-77.074436
1.450000		-77.068770
1.500000		-77.060611
1.550000		-77.050515
1.600000		-77.038932
1.650000		-77.026231
1.700000		-77.012735
1.750000		-76.998746
1.800000		-76.984571
1.850000		-76.970544
1.900000		-76.957030
1.950000		-76.944389
2.000000		-76.932907
2.050000		-76.922733
2.100000		-76.913888
2.150000		-76.906300
2.200000		-76.899847
2.250000		-76.894393
2.300000		-76.889801
2.350000		-76.885944
2.400000		-76.882710
2.450000		-76.879998
2.500000		-76.877725
2.600000		-76.874218
2.700000		-76.871744
2.800000		-76.869990
2.900000		-76.868745
3.000000		-76.867860
3.100000		-76.867233
3.200000		-76.866791
3.300000		-76.866482
3.400000		-76.866268
3.500000		-76.866121
3.600000		-76.866021
3.700000		-76.865955
3.800000		-76.865911
3.900000		-76.865882
4.000000		-76.865864


==> Ethene_Minimal_Basis_auxiliary_data/hRHF.dat <==
-1.600000 -76.660713
-1.700000 -76.639097
-1.800000 -76.610652
-1.900000 -76.573388
-2.000000 -76.524814
-2.100000 -76.461846
-2.200000 -76.380767
-2.300000 -76.277370


==> Ethene_Minimal_Basis_auxiliary_data/hUHF.dat <==
1.200000	-77.0518256854
1.250000	-77.0682285682


==> Ethene_Minimal_Basis_auxiliary_data/old_CASSCF.dat <==
1.200000	-77.19686569	-76.75775573	-76.67274972	-76.66722788	
1.250000	-77.21912192	-76.78890349	-76.71707383	-76.71606616	
1.300000	-77.23090096	-76.80865682	-76.75434811	-76.74756630	
1.350000	-77.23467077	-76.81955265	-76.78163961	-76.76968332	
1.400000	-77.23237565	-76.82359708	-76.80101875	-76.78435769	
1.450000	-77.22554388	-76.82237484	-76.81413315	-76.79314077	
1.500000	-77.21537416	-76.82229014	-76.81713726	-76.79727779	
1.550000	-77.20280549	-76.82652584	-76.80887296	-76.79777486	
1.600000	-77.18857332	-76.82766222	-76.79836473	-76.79545520	
1.650000	-77.17325586	-76.82635854	-76.79100910	-76.76482091	
1.700000	-77.15730479	-76.82313036	-76.78507733	-76.77443698	
1.750000	-77.14108167	-76.81840648	-76.78133044	-76.77840968	
1.800000	-77.12487491	-76.81253518	-76.78602920	-76.77265871	
1.850000	-77.10891604	-76.80580736	-76.78900392	-76.77226554	
1.900000	-77.09339066	-76.79845971	-76.79067760	-76.77697906	
1.950000	-77.07845607	-76.79144381	-76.79069547	-76.78200214	
2.000000	-77.06423695	-76.79167242	-76.78606236	-76.78269099	
2.050000	-77.05083187	-76.79171292	-76.78906110	-76.77459527	
2.100000	-77.03831574	-76.79189186	-76.79112294	-76.76653460	
2.150000	-77.02674055	-76.79249751	-76.79241408	-76.75861496	
2.200000	-77.01613610	-76.79374667	-76.79309782	-76.75092429	
2.250000	-77.00651232	-76.79574327	-76.79332107	-76.75489459	
2.300000	-76.99785304	-76.79844795	-76.79320677	-76.75930023	
2.350000	-76.99012977	-76.80169921	-76.79286001	-76.76303738	
2.400000	-76.98329641	-76.80527418	-76.79236395	-76.76620738	
2.450000	-76.97729495	-76.80895519	-76.79178316	-76.76889667	
2.500000	-76.97205908	-76.81256990	-76.79116592	-76.77117850	
2.600000	-76.96359991	-76.81918126	-76.78994926	-76.77475703	
2.700000	-76.95735468	-76.82468039	-76.78887117	-76.77732992	
2.800000	-76.95281146	-76.82904863	-76.78798141	-76.77917476	
2.900000	-76.94954485	-76.83242889	-76.78727552	-76.78049365	
3.000000	-76.94722004	-76.83500534	-76.78672761	-76.78143537	
3.100000	-76.94558178	-76.83695399	-76.78630742	-76.78210969	
3.200000	-76.94443898	-76.83842523	-76.78598744	-76.78259686	
3.300000	-76.94365018	-76.83954019	-76.78574492	-76.78295467	
3.400000	-76.94311163	-76.84039277	-76.78556180	-76.78322384	
3.500000	-76.94274798	-76.84105362	-76.78542402	-76.78343249	
3.600000	-76.94250511	-76.84157480	-76.78532068	-76.78359956	
3.700000	-76.94234460	-76.84199392	-76.78524336	-76.78373765	
3.800000	-76.94223960	-76.84233785	-76.78518564	-76.78385498	
3.900000	-76.94217156	-76.84262560	-76.78514261	-76.78395689	
4.000000	-76.94212784	-76.84287062	-76.78511057	-76.78404688	


==> Ethene_Minimal_Basis_auxiliary_data/old_CCSD.dat <==
1.200000	-77.19589415	
1.250000	-77.21807743	
1.300000	-77.22976246	
1.350000	-77.23341491	
1.400000	-77.23097612	
1.450000	-77.22397374	
1.500000	-77.21360548	
1.550000	-77.20081131	
1.600000	-77.18632999	
1.650000	-77.17074492	
1.700000	-77.15452242	
1.750000	-77.13803741	
1.800000	-77.12160096	
1.850000	-77.10547495	
1.900000	-77.08988589	
1.950000	-77.07503220	
2.000000	-77.06108988	
2.050000	-77.04820639	
2.100000	-77.03650944	
2.150000	-77.02608313	
2.200000	-77.01699126	
2.250000	-77.00922196	
2.300000	-77.00273520	
2.350000	-76.99744266	
2.400000	-76.99322358	
2.450000	-76.98993698
2.500000        -76.98743729
2.600000        -76.98425092
2.700000        -76.98272226
2.800000		-76.98217340
2.900000        -76.98217403
3.000000        -76.98245298
3.100000        -76.98286542
3.200000        -76.98331163
3.300000		-76.98375759
3.400000        -76.98414685
3.450000        -76.98432913
3.600000        -77.28018663
3.650000        -77.30272720
3.700000        -77.32553839
3.750000        -76.84102705
3.800000        -76.84119166
3.850000        -76.84134214
3.900000        -76.84148030
3.950000        -76.84160770
4.000000        -76.84172564


==> Ethene_Minimal_Basis_auxiliary_data/old_RHF.dat <==
1.200000	1	-77.0518256853
1.250000	1	-77.0682285682	
1.300000	1	-77.0736366411	
1.350000	1	-77.0705141875	
1.400000	1	-77.0608083102	
1.450000	1	-77.0460559506	
1.500000	1	-77.0274695549	
1.550000	1	-77.0060060962	
1.600000	1	-76.982422139	
1.650000	1	-76.9573176324	
1.700000	1	-76.931171059	
1.750000	1	-76.9043663176	
1.800000	1	-76.8772141604	
1.850000	1	-76.8499680538	
1.900000	1	-76.82283596	
1.950000	1	-76.795989477	
2.000000	1	-76.7695697681	
2.050000	1	-76.7436925554	
2.100000	1	-76.7184514007	
2.150000	3	-76.6951833744	
2.200000	2	-76.6764145057	
2.250000	2	-76.6612793575	
2.300000	4	-76.6509761011	
2.350000	2	-76.6510730931	
2.400000	4	-76.6607129343	
2.450000	6	-76.6694654236	
2.500000	1	-76.6770719944	
2.600000	1	-76.6894059112	
2.700000	1	-76.6986726121	
2.800000	1	-76.7056132875	
2.900000	1	-76.7107993844	
3.000000	1	-76.7146701498	
3.100000	1	-76.7175617649	
3.200000	1	-76.7197298605	
3.300000	1	-76.7213670463	
3.400000	1	-76.7226168122	
3.500000	1	-76.7235847394	
3.600000	1	-76.7243475565	
3.700000	1	-76.7249604102	
3.800000	1	-76.7254625941	
3.900000	1	-76.7258819568	
4.000000	1	-76.7262382169	


==> Ethene_UHF.dat <==
1.350000    -77.7484513222
1.400000    -77.7560064545
1.450000    -77.7610672999
1.500000	-77.7643709896	
1.550000	-77.7664157213	
1.600000	-77.7675411305	
1.650000	-77.7679842370	
1.700000	-77.7679164295	
1.750000	-77.7674667229	
1.800000	-77.7667357338	
1.850000	-77.7658038565	
1.900000	-77.7647360649	
1.950000	-77.7635849264	
2.000000	-77.7623926648	
2.050000	-77.7611927912	
2.100000	-77.7600114497	
2.150000	-77.7588685805	
2.200000	-77.7577789481	
2.250000	-77.7567530009	
2.300000	-77.7557976286	
2.350000	-77.7549167955	
2.400000	-77.7541120869	
2.450000	-77.7533830907	
2.500000	-77.7527281050	
2.600000	-77.7516270421	
2.700000	-77.7507761438	
2.800000	-77.7501365629	
2.900000	-77.7496688232	
3.000000	-77.7493363248	
3.100000	-77.7491072288	
3.200000	-77.7489551398	
3.300000	-77.7488590007	
3.400000	-77.7488025402	
3.500000	-77.7487735251	
3.600000	-77.7487629801	
3.700000	-77.7487644669	
3.800000	-77.7487734685	
3.900000	-77.7487868851	
4.000000	-77.7488026403


==> JCTC_Revised_SR (Latest)/Cyclobutadiene1_data/datafile/quintetdata.dat <==
00 -153.4029810626 
01 -153.4023118169 
02 -153.4003012077 
03 -153.3969408977 
04 -153.3922171334 
05 -153.3861108339 
06 -153.3785977988 
07 -153.3696494374 
08 -153.3592329415 
09 -153.3473122819 
10 -153.3338492122 
11 -153.3188044670 
12 -153.3021404134 
13 -153.2838226057 
14 -153.2638238554 
15 -153.2421297808 
16 -153.2187428376 
17 -153.1936923256 
18 -152.7141492798 
19 -152.4948205612 
20 -152.8082007072 
21 -152.7904737239 
22 -152.7648887563 
23 -152.7344113994 
24 -152.6995541992 
25 -152.5372448784 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene1_data/datafile/singletdata.dat <==
-25 -153.1829927967
-24 -153.2559692848
-23 -153.2856302791
-22 -153.3117013490
-21 -153.3343884132
-20 -153.3538447991
-19 -153.3509308745
-18 -153.3836300356
-17 -153.6122697751
-16 -153.6328993290
-15 -153.6506182917
-14 -153.6656808163
-13 -153.6783276667
-12 -153.6887911592
-11 -153.6972988409
-10 -153.7040751467
-09 -153.7093416527
-08 -153.7133166415
-07 -153.7162129120
-06 -153.7182348470
-05 -153.7195743782
-04 -153.7204062486
-03 -153.7208829257
-02 -153.7211295042
-01 -153.7212390917
00 -153.7212691458 
01 -153.7212390917 
02 -153.7211295042 
03 -153.7208829257 
04 -153.7204062486 
05 -153.7195743782 
06 -153.7182348470 
07 -153.7162129120 
08 -153.7133166415 
09 -153.7093416527 
10 -153.7040751467 
11 -153.6972988409 
12 -153.6887911592 
13 -153.6783276667 
14 -153.6656808163 
15 -153.6506182917 
16 -153.6328993290 
17 -153.6122697751 
18 -153.3836300356 
19 -153.3509308745 
20 -153.3538447991 
21 -153.3343884132 
22 -153.3117013490 
23 -153.2856302791 
24 -153.2559692848 
25 -153.1829927967 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene1_data/datafile/tripletdata.dat <==
-25 -153.2338262713
-24 -153.2562698200
-23 -153.2859198863
-22 -153.3162113909
-21 -153.3473238609
-20 -153.3795265069
-19 -153.4244984111
-18 -153.4485102317
-17 -153.4881803108
-16 -153.5165155048
-15 -153.5421993711
-14 -153.5654294614
-13 -153.5863819611
-12 -153.6052137395
-11 -153.6220652594
-10 -153.6370618014
-09 -153.6503143414
-08 -153.6619211847
-07 -153.6719681937
-06 -153.6805297839
-05 -153.6876693985
-04 -153.6934399842
-03 -153.6978843755
-02 -153.7010355597
-01 -153.7029169442
00 -153.7035425254 
01 -153.7029169442 
02 -153.7010355597 
03 -153.6978843755 
04 -153.6934399842 
05 -153.6876693985 
06 -153.6805297839 
07 -153.6719681937 
08 -153.6619211847 
09 -153.6503143414 
10 -153.6370618014 
11 -153.6220652594 
12 -153.6052137395 
13 -153.5863819611 
14 -153.5654294614 
15 -153.5421993711 
16 -153.5165155048 
17 -153.4881803108 
18 -153.4485102317 
19 -153.4244984111 
20 -153.3795265069 
21 -153.3473238609 
22 -153.3162113909 
23 -153.2859198863 
24 -153.2562698200 
25 -153.2338262713 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene3_data/datafile/quintetdata.dat <==
00 -152.5825276032 
01 -152.5825292596 
02 -152.5825512460 
03 -152.5826251503 
04 -152.5827552179 
05 -152.5828876906 
06 -152.5829076996 
07 -152.5826576936 
08 -152.5819600023 
09 -152.5806339184 
10 -152.5785035805 
11 -152.5753992146 
12 -152.5711551467 
13 -152.5656050559 
14 -152.5585797158 
15 -152.5499030566 
16 -152.5393901803 
17 -152.5268455507 
18 -152.5120624486 
19 -152.3729195934 
20 -152.4748872641 
21 -152.4520156955 
22 -152.3199126282 
23 -152.2990463288 
24 -152.2758372715 
25 -152.2498525229 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene3_data/datafile/singletdata.dat <==
-25 -153.1870607108
-24 -153.2208426629
-23 -153.2508018447
-22 -153.2772435574
-21 -153.2882709111
-20 -153.3210190667
-19 -153.3381780327
-18 -153.3782200509
-17 -153.4030815115
-16 -153.4256933775
-15 -153.4462176179
-14 -153.4648014297
-13 -153.4815784689
-12 -153.4966690478
-11 -153.5101816804
-10 -153.5222135123
-09 -153.5328508186
-08 -153.5421700646
-07 -153.5502380427
-06 -153.5571127352
-05 -153.5628438100
-04 -153.5674732809
-03 -153.5710359459
-02 -153.5735596720
-01 -153.5750652234
00 -153.5755656010 
01 -153.5750652234 
02 -153.5735596720 
03 -153.5710359459 
04 -153.5674732809 
05 -153.5628438100 
06 -153.5571127352 
07 -153.5502380427 
08 -153.5421700646 
09 -153.5328508186 
10 -153.5222135123 
11 -153.5101816804 
12 -153.4966690478 
13 -153.4815784689 
14 -153.4648014297 
15 -153.4462176179 
16 -153.4256933775 
17 -153.4030815115 
18 -153.3782200509 
19 -153.3381780327 
20 -153.3210190667 
21 -153.2882709111 
22 -153.2772435574 
23 -153.2508018447 
24 -153.2208426629 
25 -153.1870607108 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene3_data/datafile/tripletdata.dat <==
00 -153.6562685028 
01 -153.6557453659 
02 -153.6541725183 
03 -153.6515394429 
04 -153.6478282775 
05 -153.6430134776 
06 -153.6370615163 
07 -153.6299306450 
08 -153.6215707385 
09 -153.6119229643 
10 -153.6009195233 
11 -153.5884829205 
12 -153.5745259135 
13 -153.5589504378 
14 -153.5416471315 
15 -153.5224948987 
16 -153.5013593257 
17 -153.4780925030 
18 -153.4525317899 
19 -153.3617131504 
20 -153.3937968524 
21 -153.3602128312 
22 -153.3017441657 
23 -153.2755636588 
24 -153.2458398524 
25 -153.2122683558 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene4_data/datafile/quintetdata.dat <==
00 -153.4130781644 
01 -153.4137572560 
02 -153.4130689758 
03 -153.4110064276 
04 -153.4075546628 
05 -153.4026904728 
06 -153.3963821555 
07 -153.3885895860 
08 -153.3792634885 
09 -153.3683451904 
10 -153.3557658964 
11 -153.3414454108 
12 -153.3252905765 
13 -153.3071887229 
14 -153.2869868987 
15 -152.4374571212 
16 -152.4207887707 
17 -152.4047088367 
18 -152.3888819899 
19 -152.6071773304 
20 -152.3563995383 
21 -152.3388804173 
22 -152.4259461553 
23 -152.3964078626 
24 -152.5545789882 
25 -152.4704979529 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene4_data/datafile/singletdata.dat <==
-01 -153.6534104186
-02 -153.6456145250
-03 -153.6365849643
-04 -153.6263209821
-05 -153.6148120881
-06 -153.6020378617
-07 -153.5879679629
-08 -153.5725618914
-09 -153.5557688228
-10 -153.5375275354
-11 -153.5177658323
-12 -153.4964014541
-13 -153.4733419838
-14 -153.4484896538
-15 -153.3851372148
-16 -153.3764559270
-17 -153.3658617834
-18 -153.3531684358
-19 -153.3312274488
-20 -153.3206801811
-21 -153.3004494265
-22 -153.2524528509
-23 -153.2133101581
-24 -153.2046086481
-25 -153.1719496477
00 -153.6599638360 
01 -153.6534104186 
02 -153.6456145250 
03 -153.6365849643 
04 -153.6263209821 
05 -153.6148120881 
06 -153.6020378617 
07 -153.5879679629 
08 -153.5725618914 
09 -153.5557688228 
10 -153.5375275354 
11 -153.5177658323 
12 -153.4964014541 
13 -153.4733419838 
14 -153.4484896538 
15 -153.3851372148 
16 -153.3764559270 
17 -153.3658617834 
18 -153.3531684358 
19 -153.3312274488 
20 -153.3206801811 
21 -153.3004494265 
22 -153.2524528509 
23 -153.2133101581 
24 -153.2046086481 
25 -153.1719496477 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene4_data/datafile/tripletdata.dat <==
00 -153.5522892650 
01 -153.5495844516 
02 -153.5455841251 
03 -153.5402846870 
04 -153.5336743208 
05 -153.5257327963 
06 -153.5164312216 
07 -153.5057320341 
08 -153.4935884366 
09 -153.4799440639 
10 -153.4647323592 
11 -153.4478751802 
12 -153.4292813981 
13 -153.4088403453 
14 -153.3864007701 
15 -153.4067518822 
16 -153.3986430059 
17 -153.3885529763 
18 -153.3763060046 
19 -153.3560384482 
20 -153.3445713234 
21 -153.3246609005 
22 -153.3235122774 
23 -153.2834400219 
24 -153.2548982925 
25 -153.1975170676 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene_auxiliary_data/singlet_extensive.dat <==
-9.000000 -153.7254565091
-8.000000 -153.7264088477
-7.000000 -153.7267146002
-6.000000 -153.7265495352
-5.000000 -153.7260603939
-4.000000 -153.7253807134
-3.000000 -153.7246428784
-2.000000 -153.7239811744
-1.000000 -153.7235211874
0.000000 -153.7233562059 -153.6308098784 
1.000000 -153.7235211874 -153.6297147682 -152.9587151157 
2.000000 -153.7239811744 -153.6264640032 -152.9670377054 
3.000000 -153.7246428784 -153.6211486173 -152.9799601842 
4.000000 -153.7253807134 -153.6138867866 -152.9962084709 
5.000000 -153.7260603939 -153.6047944121 -153.0142561304 
6.000000 -153.7265495352 -153.5939661219 -153.0324989193 
7.000000 -153.7267146002 -153.5814675924 -153.0494006730 
8.000000 -153.7264088477 -153.5673348270 -153.0635941944 
9.000000 -153.7254565091 -153.5515768471 -153.0739354898 


==> JCTC_Revised_SR (Latest)/Cyclobutadiene_auxiliary_data/singletdata.dat <==
-09  -153.5512322073
-08  -153.5669818226
-07  -153.5811199431
-06  -153.5936404031
-05  -153.6045092841
-04  -153.6136607258
-03  -153.6209952122
-02  -153.6263848714
-01  -153.6296929734
00	-153.6308098784
01	-153.6296929734
02	-153.6263848714
03	-153.6209952122
04	-153.6136607258
05	-153.6045092841
06	-153.5936404031
07	-153.5811199431
08	-153.5669818226
09	-153.5512322073


==> JCTC_Revised_SR (Latest)/Cyclobutadiene_auxiliary_data/triplet_extensive.dat <==
-9.000000 -153.6503143414
-8.000000 -153.6619211845
-7.000000 -153.6719681933
-6.000000 -153.6805297840
-5.000000 -153.6876693982
-4.000000 -153.6934399841
-3.000000 -153.6978843757
-2.000000 -153.7010355599
-1.000000 -153.7029169443
0.000000 -153.7035425254 -153.5522892688 
1.000000 -153.7029169443 -153.5536939586 
2.000000 -153.7010355599 -153.5537856236 
3.000000 -153.6978843757 -153.5525431616 -153.5402846842 
4.000000 -153.6934399841 -153.5499371404 -153.5336743193 
5.000000 -153.6876693982 -153.5459295525 -153.5257327947 
6.000000 -153.6805297840 -153.5404736105 -153.5164312194 
7.000000 -153.6719681933 -153.5335136953 -153.5057320329 
8.000000 -153.6619211845 -153.5249847629 -153.4935884367 
9.000000 -153.6503143414 -153.5148120057 -153.4799440647 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/Ethene_CASSCF_data.dat <==
1.200000	-78.13447614	-77.76716592	
1.250000	-78.15432871	-77.79149436	
1.300000	-78.16495402	-77.80637252	
1.350000	-78.16852010	-77.81396257	
1.400000	-78.16355370	-77.82903496	
1.450000	-78.15801989	-77.83707293	
1.500000	-78.14949522	-77.84127662	
1.550000	-78.13881640	-77.84250678	
1.600000	-78.12664286	-77.84144892	
1.650000	-78.11349377	-77.83864945	
1.700000	-78.09978035	-77.83454195	
1.750000	-78.08582666	-77.82947216	
1.800000	-78.07188783	-77.82371623	
1.850000	-78.05816521	-77.81749340	
1.900000	-78.04481485	-77.81097907	
1.950000	-78.03195710	-77.80431209	
2.000000	-78.01968562	-77.79759864	
2.050000	-78.00734068	-77.79279252	
2.100000	-77.99583265	-77.78925744	
2.150000	-77.98570705	-77.79046828	
2.200000	-77.97631328	-77.79118946	
2.250000	-77.96765789	-77.79151188	
2.300000	-77.95973484	-77.79152092	
2.350000	-77.95127477	-77.79360532	
2.400000	-77.94399719	-77.79649584	
2.450000	-77.93778823	-77.79979429	
2.500000	-77.93227699	-77.80307789	
2.600000	-77.92316921	-77.80927314	
2.700000	-77.91624654	-77.81471983	
2.800000	-77.91105886	-77.81935813	
2.900000	-77.90720646	-77.82325227	
3.000000	-77.90436071	-77.82650503	
3.100000	-77.90226508	-77.82921947	
3.200000	-77.90072322	-77.83148754	
3.300000	-77.89958816	-77.83338547	
3.400000	-77.89875132	-77.83497436	
3.500000	-77.89813277	-77.83630330	
3.600000	-77.89767398	-77.83741221	
3.700000	-77.89733180	-77.83833500	
3.800000	-77.89707550	-77.83910030	
3.900000	-77.89688254	-77.83973383	
4.000000	-77.89673683	-77.84025837	


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/Ethene_CCSD_data.dat <==
1.200000	-78.28475181	
1.250000	-78.30239028	
1.300000	-78.31076590	
1.350000	-78.31182216	
1.400000	-78.30729782	
1.450000	-78.29875854	
1.500000	-78.28730384	
1.550000	-78.27381512	
1.600000	-78.25900204	
1.650000	-78.24344194	
1.700000	-78.22760281	
1.750000	-78.21184180	
1.800000	-78.19644997	
1.850000	-78.18161650	
1.900000	-78.16747559	
1.950000	-78.15409708	
2.000000	-78.14150954	
2.050000	-78.12971737	
2.100000	-78.11871236	
2.150000	-78.10848934	
2.200000	-78.09904143	
2.250000	-78.09036707	
2.300000	-78.08246469	
2.350000	-78.07532988	
2.400000	-78.06895288	
2.450000	-78.06331522	
2.500000	-78.05838567	
2.600000	-78.05047175	
2.700000	-78.04476292	
2.800000	-78.04074636	
2.900000	-78.03796854	
3.000000	-78.03604861	
3.100000	-78.03471533	
3.200000	-78.03378085	
3.300000	-78.03311780	
3.400000	-78.03263917	
3.500000	-78.03229013	
3.600000	-78.03203115	


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Global/quintetdata.dat <==
1.150000 
1.200000 
1.250000 
1.300000 
1.350000 -77.0868291681 
1.400000 -77.1231473345 
1.450000 -77.1593458482 
1.500000 -77.1970692613 
1.550000 -77.2375956241 
1.600000 -77.2817635355 
1.650000 -77.3298561861 
1.700000 -77.3814697840 
1.750000 -77.4354164498 
1.800000 -77.4897361133 
1.850000 -77.5419080713 
1.900000 -77.5893288237 
1.950000 -77.6300303456 
2.000000 -77.6633346575 
2.050000 -77.6898995677 
2.100000 -77.7110664238 
2.150000 -77.7281616328 
2.200000 -77.7422051603 
2.250000 -77.7539136579 
2.300000 -77.7637852273 
2.350000 -77.7721748996 
2.400000 -77.7793448828 
2.450000 -77.7854958681 
2.500000 -77.7907862615 
2.600000 -77.7992751812 
2.700000 -77.8055964937 
2.800000 -77.8103084661 
2.900000 -77.8138199028 
3.000000 -77.8164342541 
3.100000 -77.8183779907 
3.200000 -77.8198203770 
3.300000 -77.8208879292 
3.400000 -77.8216751930 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Global/singletdata.dat <==
1.150000 -77.9815809843 
1.200000 -78.0093111148 
1.250000 -78.0247908711 
1.300000 -78.0307844796 
1.350000 -78.0368250410 
1.400000 -78.0417544785 
1.450000 -78.0407333540 
1.500000 -78.0352544448 
1.550000 -78.0265364329 
1.600000 -78.0155688689 
1.650000 -78.0031528654 
1.700000 -77.9899396649 
1.750000 -77.9764682591 
1.800000 -77.9632013228 
1.850000 -77.9505519065 
1.900000 -77.9388818770 
1.950000 -77.9284426105 
2.000000 -77.9192761028 
2.050000 -77.9111974657 
2.100000 -77.9039278962 
2.150000 -77.8972444847 
2.200000 -77.8910267083 
2.250000 -77.8852300272 
2.300000 -77.8798477666 
2.350000 -77.8748848946 
2.400000 -77.8703447379 
2.450000 -77.8662237336 
2.500000 -77.8625104886 
2.600000 -77.8562296195 
2.700000 -77.8513065536 
2.800000 -77.8475157890 
2.900000 -77.8446373657 
3.000000 -77.8424754774 
3.100000 -77.8408654009 
3.200000 -77.8396737661 
3.300000 -77.8387954963 
3.400000 -77.8381494782 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Global/tripletdata.dat <==
1.150000 
1.200000 
1.250000 
1.300000 
1.350000 -77.9006078533 
1.400000 -77.9170694322 
1.450000 -77.9274487303 
1.500000 -77.9330244872 
1.550000 -77.9348235924 
1.600000 -77.9336751152 
1.650000 -77.9302541773 
1.700000 -77.9251179777 
1.750000 -77.9187360814 
1.800000 -77.9115170090 
1.850000 -77.9038314223 
1.900000 -77.8960288613 
1.950000 -77.8884364286 
2.000000 -77.8813275163 
2.050000 -77.8748772413 
2.100000 -77.8691498692 
2.150000 -77.8641299446 
2.200000 -77.8597630205 
2.250000 -77.8559821675 
2.300000 -77.8527202153 
2.350000 -77.8499141712 
2.400000 -77.8475065802 
2.450000 -77.8454456915 
2.500000 -77.8436852748 
2.600000 -77.8409068076 
2.700000 -77.8388995242 
2.800000 -77.8374570486 
2.900000 -77.8364251891 
3.000000 -77.8356899485 
3.100000 -77.8351675886 
3.200000 -77.8347969073 
3.300000 -77.8345333921 
3.400000 -77.8343448521 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Localised/quintetdata.dat <==
1.150000 -76.5377853095 -76.1389456169 -75.9511015839 
1.200000 -76.6073696315 -76.3438995207 -75.9808770623 -75.9557346433 
1.250000 -76.7094027486 -76.4712592577 -75.9901652368 -75.9686387984 -75.9493777503 
1.300000 -76.8388604300 -76.5320711584 -75.9835460750 -75.9643936656 -75.9456838186 
1.350000 -76.5627024222 
1.400000 -77.1409300601 -77.1014564028 -76.5915154180 -76.1981087378 
1.450000 -77.2034528438 -76.6078098198 
1.500000 -77.2947083411 -77.1556687080 -77.0617953717 -76.9911446944 -76.6211742056 -76.4758755805 
1.550000 -77.3665771101 -77.0219428305 -76.2814669996 
1.600000 -77.4290245526 -77.1599396482 -77.0451136782 -76.5941846790 -76.5630420422 -76.3817834058 
1.650000 -77.1600235745 -77.0628689053 -76.5428921660 -76.3001362583 -75.9873597830 
1.700000 -77.5304230499 -77.1593957852 -76.5602591918 -76.3078610771 
1.750000 -77.5713927914 -77.1585889251 -77.0885748150 -76.4600954465 
1.800000 -77.6069923269 -76.5257523294 -76.5114262125 -76.4849303583 -76.1753778542 
1.850000 -77.6379900538 -76.4993096821 
1.900000 -77.6648689683 -77.1575304894 -77.1157991711 
1.950000 -77.6881263020 -76.2606656010 -76.2043842325 
2.000000 -77.7082344421 -77.1559806773 -76.3836366447 
2.050000 -77.7256140058 -76.2992107252 
2.100000 -77.7406351052 -77.1359573520 -76.4987614771 -76.3969024639 -76.3534327745 
2.150000 -77.7536222950 -77.1498556457 -77.1375422996 -76.4223644518 -76.3380779241 -76.2952441739 
2.200000 -77.7648588416 -77.1477783080 -76.7122469624 
2.250000 -77.7745870899 -77.1459694519 -76.7115939112 
2.300000 -77.7830113514 -77.1444494690 -76.7381784817 -76.7077292373 -76.3534680329 -75.9407201073 
2.350000 -77.7903086052 -77.1431680745 -76.6805938255 -76.4306687156 
2.400000 -77.7966272414 -77.1421056250 -76.7270535258 
2.450000 -77.8020990892 -77.1412416172 -76.7493031128 -76.7357606192 -76.4221573843 
2.500000 -77.8068333792 -77.1405181322 -76.7637891954 
2.600000 -77.8144602546 -77.1393998126 
2.700000 -77.8201417383 -77.1387605280 -76.9942681847 -76.7892748507 
2.800000 -77.8243628552 -77.1382981239 
2.900000 -77.8274940337 -77.1380278529 
3.000000 -77.8298165290 -77.1379176825 
3.100000 -77.8315408105 -77.1378452728 
3.200000 -77.8328203023 -77.1378107696 
3.300000 -77.8337688039 -77.1377955000 
3.400000 -77.8344716850 -77.1377859477 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Localised/singletdata.dat <==
1.150000 -78.0005026426
1.200000 -78.0307102406
1.250000 -78.0488208135 
1.300000 -78.0576316755
1.350000 -78.0623641241 
1.400000 -78.0632965218 
1.450000 -78.0593492475 
1.500000 -78.0519730070 
1.550000 -78.0422333375 
1.600000 -78.0309160782 
1.650000 -78.0186297065 
1.700000 -78.0058239621 
1.750000 -77.9928561666 
1.800000 -77.9799910700 
1.850000 -77.9674301987 
1.900000 -77.9553214514 
1.950000 -77.9437745854 
2.000000 -77.9328729038 
2.050000 -77.9226813797 
2.100000 -77.9132421273 
2.150000 -77.9045714210 
2.200000 -77.8966627057 
2.250000 -77.8894941040 
2.300000 -77.8830284148 
2.350000 -77.8772336690 
2.400000 -77.8720594833 
2.450000 -77.8674685708 
2.500000 -77.8634068652 
2.600000 -77.8566844144 
2.700000 -77.8515324106 
2.800000 -77.8476273426 
2.900000 -77.8446926938 
3.000000 -77.8425051298 
3.100000 -77.8408842612 
3.200000 -77.8396888139 
3.300000 -77.8388095082 
3.400000 -77.8381632208 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/SR_NOCI_Localised/tripletdata.dat <==
1.150000 -77.4655176317 -76.7653822322 -76.1598940965 -75.3207604284 
1.200000 -77.5403578509 -76.7858832049 -76.1604361321 -75.6044821338 
1.250000 -77.6016581677 -76.7953175183 -76.1459840187 
1.300000 -77.6517095342 -76.7966925396 -76.1168435080 
1.350000 -77.9136617580 -76.7629186449 
1.400000 -77.9310638665 -76.7719750403 
1.450000 -77.9424482323 -77.1714517884 -76.7669426794 
1.500000 -77.9490345317 -77.1900874473 -76.7529760888 
1.550000 -77.9518708030 -77.2344397006 -76.7353148122 
1.600000 -77.9517726890 -77.2945296060 -76.7132394442 
1.650000 -77.9494305482 -77.3507680972 
1.700000 -77.9453407352 -77.4004515591 
1.750000 -77.9399286470 -77.4438054214 
1.800000 -77.9335335300 -77.4814003967 
1.850000 -77.9264335036 -77.5138199364 
1.900000 -77.9188720427 -77.5415776251 -77.2097884773 -76.5491623795 
1.950000 -77.9110335640 -77.5651933556 -76.5229623765 
2.000000 -77.9031860434 -77.5851806400 
2.050000 -77.8955080976 -77.6021541665 
2.100000 -77.8882102573 -77.6166974019 -77.1809952944 -76.4865415700 
2.150000 -77.8814236607 -77.6292685144 -77.1791760274 
2.200000 -77.8746918332 -77.6401552429 -77.1746967054 
2.250000 -77.8688558582 -77.6495840897 -77.1715143973 -76.4606966243 
2.300000 -77.8638101246 -77.1683542313 
2.350000 -77.8593888258 -77.1653240266 
2.400000 -77.8555607364 -77.1624779632 
2.450000 -77.8522972342 -77.1598470877 
2.500000 -77.8495231503 -77.1574338690 
2.600000 -77.8452915456 -77.1532308447 
2.700000 -77.8424350952 -77.1497774281 -76.0062027319 
2.800000 -77.8405395425 -77.4398182471 -77.1470497780 
2.900000 -77.8392899365 -77.4364488970 -77.1448448112 
3.000000 -77.8384471057 -77.4345440369 -77.1430908286 
3.100000 -77.8378690970 -77.4330306262 -77.1417046187 
3.200000 -77.8374564940 -77.4314893846 -77.1406227990 
3.300000 -77.8371618439 -77.4279587233 -77.1398113692 
3.400000 -77.8369514936 -77.4236031282 -77.1391979902 


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/UHF.dat <==
1.150000	-77.9815809843	
1.200000	-78.0093111148	
1.250000	-78.0247908709	
1.300000	-78.0307844784	
1.350000	-78.0298120229	
1.400000	-78.0250942346	
1.450000	-78.0177727701	
1.500000	-78.0085406336	
1.550000	-77.9979409763	
1.600000	-77.9864016657	
1.650000	-77.9742636421	
1.700000	-77.961804147	
1.750000	-77.9492564348	
1.800000	-77.9368275447	
1.850000	-77.9247141644	
1.900000	-77.9131155824	
1.950000	-77.9022358349	
2.000000	-77.8922641908	
2.050000	-77.8833363899	
2.100000	-77.8755045705	
2.150000	-77.868740419	
2.200000	-77.8629616099	
2.250000	-77.8580601149	
2.300000	-77.8539220724	
2.350000	-77.8504387516	
2.400000	-77.8475117294	
2.450000	-77.8450545752	
2.500000	-77.8429927885	
2.550000	-77.8412629437	
2.600000	-77.839811435	
2.650000	-77.8385932067	
2.700000	-77.8375704977	
2.750000	-77.8367117082	
2.800000	-77.8359904193	
2.850000	-77.8353845239	
2.900000	-77.8348755142	
2.950000	-77.8344478715	
3.000000	-77.8340885634	
3.050000	-77.8337866349	
3.100000	-77.8335328621	
3.150000	-77.833319474	
3.200000	-77.8331399185	
3.250000	-77.8329886678	
3.300000	-77.8328610599	
3.350000	-77.832753163	
3.400000	-77.8326616656	
3.450000	-77.8325837816	
3.500000	-77.832517173	
3.550000	-77.832459885	
3.600000	-77.8324102899	


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/old_Ethene_CASSCF_data.dat <==
1.200000	-78.12690208	-77.75824059	-77.72740524	
1.250000	-78.15173255	-77.78943111	-77.76489288	
1.300000	-78.16259989	-77.80423465	-77.79222067	
1.350000	-78.16640022	-77.81174375	-77.81157124	
1.400000	-78.16482770	-77.82467453	-77.81368586	
1.450000	-78.15921685	-77.83289230	-77.81142766	
1.500000	-78.15062082	-77.83729877	-77.80604389	
1.550000	-78.13987134	-77.83874449	-77.79837610	
1.600000	-78.12762694	-77.83790526	-77.78908064	
1.650000	-78.11444925	-77.83627992	-77.78254611	
1.700000	-78.10062126	-77.83239043	-77.77948498	
1.750000	-78.08655868	-77.82752406	-77.77546674	
1.800000	-78.07018737	-77.82431625	-77.77365218	
1.850000	-78.05644226	-77.81807172	-77.77649693	
1.900000	-78.04307201	-77.81152122	-77.77850117	
1.950000	-78.02865024	-77.80210249	-77.77914890	
2.000000	-78.01658070	-77.79590448	-77.78279158	
2.050000	-78.00516017	-77.79011607	-77.78526589	
2.100000	-77.99434819	-77.78675688	-77.78612498	
2.150000	-77.98446944	-77.78804620	-77.78356819	
2.200000	-77.97533878	-77.78915202	-77.78381058	
2.250000	-77.96657041	-77.78958274	-77.78567962	
2.300000	-77.95848208	-77.78964511	-77.78798740	
2.350000	-77.95107891	-77.79068946	-77.78943496	
2.400000	-77.94436469	-77.79367252	-77.78903888	
2.450000	-77.93833338	-77.79679867	-77.78852738	
2.500000	-77.93296314	-77.79994401	-77.78795423	
2.600000	-77.92404955	-77.80595499	-77.78677023	
2.700000	-77.91723552	-77.81131577	-77.78568557	
2.800000	-77.91209896	-77.81593607	-77.78479140	
2.900000	-77.90707250	-77.81958002	-77.78609010	
3.000000	-77.90377103	-77.82281760	-77.78671262	
3.100000	-77.90136686	-77.82556378	-77.78731322	
3.200000	-77.89961236	-77.82788435	-77.78786239	
3.300000	-77.89832776	-77.82984077	-77.78834738	
3.400000	-77.89738502	-77.83148741	-77.78876181	
3.500000	-77.89668739	-77.83286956	-77.78911027	
3.600000	-77.89617079	-77.83402659	-77.78939299	
3.700000	-77.89578488	-77.83499123	-77.78961870	
3.800000	-77.89549578	-77.83579287	-77.78979398	
3.900000	-77.89527752	-77.83645656	-77.78992932	
4.000000	-77.89511239	-77.83700771	-77.79003098	


==> JCTC_Revised_SR (Latest)/Ethene_6-31Gstar_data/old_Ethene_CCSD_data.dat <==
1.200000	-78.28475181	
1.250000	-78.30239028	
1.300000	-78.31076590	
1.350000	-78.31205826	
1.400000	-78.30798649	
1.450000	-78.29990624	
1.500000	-78.28888559	
1.550000	-78.27576519	
1.600000	-78.26120507	
1.650000	-78.24572571	
1.700000	-78.22973384	
1.750000	-78.21354880	
1.800000	-78.19742102	
1.850000	-78.18154620	
1.900000	-78.16607663	
1.950000	-78.15112996	
2.000000	-78.13679573	
2.050000	-78.12314082	
2.100000	-78.11021509	
2.150000	-78.09805445	
2.200000	-78.08668140	
2.250000	-78.07611472	
2.300000	-78.06636471	
2.350000	-78.05743579	
2.400000	-78.04932690	
2.450000	-78.04203063	
2.500000	-78.03553201	
2.600000	-78.02482380	
2.700000	-78.01689876	
2.800000	-78.01132368	
2.900000	-78.00759906	
3.000000	-78.00524316	
3.100000	-78.00384570	
3.200000	-78.00309474	
3.300000	-78.00276082	
3.400000	-78.00268988	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_0_data/datafile/quintetdata.dat <==
1.200000 -75.9470683860 -75.8200177300 -75.8082603685 -75.6030533893 -75.1642614756 -74.9692075358 -74.8536666467 -74.8195186397 
1.250000 -75.9901188619 -75.9798641423 -75.8746266313 -75.8481600215 -75.7661843845 -75.1843237290 -75.0023283140 -74.9580349145 -74.8780057111 
1.300000 -76.0313566497 -76.0086874721 -75.9678427565 -75.8799168352 -75.8576672500 -75.2007116485 -75.1124393861 -75.0001097502 -74.9035597668 
1.350000 -76.1017223914 -76.0864001346 -76.0296537796 -75.9058742385 -75.2432990922 -75.2020091902 -75.0213851639 -74.9307387861 
1.400000 -76.1995214186 -76.0447453854 -75.9276620842 -75.2171477907 -75.0421122842 -74.9593240083 
1.450000 -76.2914461187 -76.0554715540 -75.9463935908 -75.2266815471 -75.0632516064 -74.9887810403 
1.500000 -76.3719326024 -76.0629804251 -75.9628148052 -75.4916504263 -75.2351127175 -75.0847111658 -75.0183949869 
1.550000 -76.4414234633 -76.0681429496 -75.9774167577 -75.5605420211 -75.2430183614 -75.1061653868 -75.0477001419 
1.600000 -76.5011590077 -76.0716180318 -75.9905204985 -75.6208207390 -75.2505794402 -75.1272271581 
1.650000 -76.5524227744 -76.0739029358 -76.0023461343 -75.6734675324 -75.2578425103 -75.1475894942 
1.700000 -76.5963879033 -76.0753722162 -76.0131838350 -75.7193527414 -75.2647955765 
1.750000 -76.6340873302 -76.0763080056 -76.0229844690 -75.7592513065 -75.2713959701 
1.800000 -76.6664153534 -76.0769251959 -76.0317569409 -75.7942371867 -75.2776230629 
1.850000 -76.6941402245 -76.0774277476 -76.0395883468 -75.8240732345 -75.2834360174 
1.900000 -76.7179192948 -76.0779237574 -76.0465587712 -75.8497902586 -75.2888134086 
1.950000 -76.7383136960 -76.0784118023 -76.0527426921 -75.8718809934 -75.2937454044 
2.000000 -76.7558025633 -76.0789438029 -76.0582104656 -75.8907731259 -75.2982330544
2.050000 -76.7707951608 -76.0795551603 -76.0630288352 -75.9068671119 -75.3022867042
2.100000 -76.7836416354 -76.0802613326 -76.0672610321 -75.9205176617 -75.3059241207
2.150000 -76.7946421525 -76.0810613085 -76.0709666588 -75.9320467693 -75.3091685604
2.200000 -76.8040543688 -76.0819414010 -75.9417458697 -75.3120466644
2.250000 -76.8123814576 -76.0802338274 -75.9781786556 -75.9521916491 -75.3108215116
2.300000 -76.8189696513 -76.0838524124 -75.9566656162 -75.3168226968
2.350000 -76.8248281952 -76.0848304839 -75.9623289543 -75.3187794817
2.400000 -76.8298175654 -76.0857905810 -75.9675049042 -75.3204873741
2.450000 -76.8340603286 -76.0867122013 -75.9713048813 -75.3219734608
2.500000 -76.8376623334 -76.0875798298 -75.9744719745 -75.3232629461
2.600000 -76.8432969654 -76.0891148780 -75.9796985965 -75.3253424706
2.700000 -76.8473121354 -76.0903598907 -75.9828676167 -75.3268858772
2.800000 -76.8501472136 -76.0913268302 -75.9851054316 -75.3280215988
2.900000 -76.8521283350 -76.0920525597 -75.9866757943 -75.3288508681
3.000000 -76.8534968214 -76.0925823318 -75.9877690070 -75.3294523123
3.100000 -76.8543867156 -76.0930721105 -75.9886775878 -75.3301545160
3.200000 -76.8550322000 -76.0933029523 -75.9891423662 -75.3303819924
3.300000 -76.8554757815 -76.0934074199 -75.9893883644 -75.3304248017
3.400000 -76.8557486935 -76.0935317968 -75.9896235949 -75.3305888467
3.500000 -76.8559246395 -76.0936159704 -75.9897812677 -75.3307096700
3.600000 -76.8560363422 -76.0936728184 -75.9898869504 -75.3308003828
3.700000 -76.8561061126 -76.0937114518 -75.9899581923 -75.3308702302
3.800000 -76.8561489156 -76.0937379704 -75.9900068624 -75.3309255608
3.900000 -76.8561746295 -76.0937565625 -75.9900408538 -75.3309707625
4.000000 -76.8561896742 -76.0937700015 -75.9900653444 -75.3310087757 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_0_data/datafile/singletdata.dat <==
1.200000 -77.0043217043 
1.250000 -77.0294657516 
1.300000 -77.0438486987 -75.6884559347 
1.350000 -77.0498865338 -75.8261539417 
1.400000 -77.0495244268 -75.9450336997 
1.450000 -77.0443463757 -76.0475582985 
1.500000 -77.0356526688 -76.1358875913 
1.550000 -77.0245135506 -76.2119109613 
1.600000 -77.0118065082 -76.2772777658 
1.650000 -76.9982434632 -76.3334238830 
1.700000 -76.9843926929 -76.3815947995 
1.750000 -76.9706974218 -76.4228689255 
1.800000 -76.9574930824 -76.4581780040 
1.850000 -76.9450229117 -76.4883272384 
1.900000 -76.9334521803 -76.5140135955 
1.950000 -76.9228812475 -76.5358416957 
2.000000 -76.9133568778 -76.5543383703
2.050000 -76.9048827907 -76.5699642112
2.100000 -76.8974289396 -76.5831233312
2.150000 -76.8909400211 -76.5941710570
2.200000 -76.8853431263 -76.6034220525
2.250000 -76.8783641851 -76.6453358123
2.300000 -76.8764890625 -76.6175746351
2.350000 -76.8730557185 -76.6229260716
2.400000 -76.8701715349 -76.6273720686
2.450000 -76.8677585711 -76.6310630085
2.500000 -76.8657464243 -76.6341259040
2.600000 -76.8626837417 -76.6387757655
2.700000 -76.8605800602 -76.6419766610
2.800000 -76.8591428216 -76.6441787073
2.900000 -76.8581656509 -76.6456902183
3.000000 -76.8575048859 -76.6467233685
3.100000 -76.8570147034 -76.6474652731
3.200000 -76.8567374106 -76.6479226617
3.300000 -76.8565694473 -76.6482158828
3.400000 -76.8564412633 -76.6484267467
3.500000 -76.8563579675 -76.6485663390
3.600000 -76.8563042315 -76.6486586450
3.700000 -76.8562697463 -76.6487199379
3.800000 -76.8562476618 -76.6487611058
3.900000 -76.8562334851 -76.6487893297
4.000000 -76.8562243056 -76.6488092795 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_0_data/datafile/tripletdata.dat <==
1.200000 -76.8198989650 -76.0913092229 -75.6964481274 -75.4365773248 -75.2354885109 -75.0318249016 
1.250000 -76.8725983403 -76.1134833322 -75.8474477293 -75.6188718305 -75.2509870566 -75.0675530453 -74.9725702905 
1.300000 -76.9107821430 -76.1300184298 -75.9751857734 -75.7760800379 -75.2618363254 -75.0509047596 
1.350000 -76.9372335052 -76.1508009229 -76.1320337028 -76.0748976069 -75.9112166685 -75.2783888730 -75.2573629940 -75.0785679818 
1.400000 -76.9542601206 -76.2083385341 -76.1382129890 -76.1182393176 -76.0259876829 -75.2722500162 -75.0989182523 
1.450000 -76.9637951942 -76.2841079706 -76.1561806622 -76.1271226340 -76.1100978738 -75.2771421309 -75.1174909572 
1.500000 -76.9674684174 -76.3534313519 -76.2248070565 -76.1289905854 -75.2810949072 -75.1353043134 
1.550000 -76.9666551961 -76.4139892380 -76.2971268432 -76.1285301960 -75.2846914644 -75.1525698228 
1.600000 -76.9625118839 -76.4663787888 -76.3607039075 -76.1269107410 -75.2881192797 
1.650000 -76.9560026772 -76.5115445672 -76.4157579610 -76.1244968418 -75.2914838829 
1.700000 -76.9479223805 -76.5504075515 -76.4632737612 -76.1217686402 -75.2947800093 
1.750000 -76.9389170506 -76.5837925323 -76.5042409873 -76.1189684245 -75.2979913611 
1.800000 -76.9295036048 -76.6124170258 -76.5395492378 -76.1162358468 -75.3010899535 
1.850000 -76.9200880186 -76.6368982376 -76.5699756957 -76.1136422412 -75.3040466913 
1.900000 -76.9109818231 -76.6577649675 -76.5961923804 -76.1112216630 -75.3068358348 
1.950000 -76.9024166954 -76.6754703579 -76.6187775961 -76.1089942234 -75.3094391134 
2.000000 -76.8945564436 -76.6904051656 -76.6382287016 -76.1069688579
2.050000 -76.8875069557 -76.7029097085 -76.6549732414 -76.1051461314
2.100000 -76.8813240221 -76.7132850846 -76.6693792392 -76.1035204619
2.150000 -76.8760198801 -76.7218027644 -76.6817640856 -76.1020822175
2.200000 -76.8715693361 -76.7287122868 -76.6924035863 -76.1008190971
2.250000 -76.8650191767 -76.7496390976 -76.7211982988 -76.0986878046
2.300000 -76.8649853123 -76.7386124925 -76.7093499588 -76.0987635880
2.350000 -76.8626805372 -76.7420179322 -76.7160436652 -76.0979420600
2.400000 -76.8609051422 -76.7446388124 -76.7217636916 -76.0972389856
2.450000 -76.8595632918 -76.7466329547 -76.7266436534 -76.0966407191
2.500000 -76.8585670253 -76.7481353308 -76.7307995323 -76.0961344119
2.600000 -76.8573169078 -76.7500917804 -76.7373281540 -76.0953511013
2.700000 -76.8566898962 -76.7511626176 -76.0948064522
2.800000 -76.8563957163 -76.7517442534 -76.0944347164
2.900000 -76.8562687255 -76.7520621626 -76.0941856349
3.000000 -76.8562205352 -76.7522393411 -76.0940219435
3.100000 -76.8561611831 -76.7523380615 -76.0940279388
3.200000 -76.8561785529 -76.7524001607 -76.0939287902 -75.3307353686
3.300000 -76.8562088474 -76.7524400448 -76.0938115728 -75.3306525937
3.400000 -76.8562120052 -76.7524647751 -76.0937892085 -75.3307338746
3.500000 -76.8562141576 -76.7524815537 -76.0937778293 -75.3308008961
3.600000 -76.8562151824 -76.7524933991 -76.0937733416 -75.3308570704
3.700000 -76.8562152990 -76.7525021027 -76.0937730625 -75.3309050347
3.800000 -76.8562147868 -76.7525087675 -76.0937752709 -75.3309466493
3.900000 -76.8562138858 -76.7525140947 -76.0937788689 -75.3309833802
4.000000 -76.8562127733 -76.7525185436 -76.0937831721 -75.3310162202


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_data/datafile/quintetdata.dat <==
1.200000 -76.0024972833 -75.9552279128 -75.6306455960 -75.5923613105 -75.4790701576 
1.250000 -76.0427163025 -76.0042055762 -75.8052336655 -75.6150632580 -75.5113736696 
1.300000 -76.0741730987 -76.0423269795 -75.9547598595 -75.6287387546 -75.5310318530 
1.350000 -76.1054034406 -76.0765754542 -75.6359316684 -75.5445726105 
1.400000 -76.1984717214 -76.1134354960 -76.0961861019 -75.5541057925 
1.450000 -76.2928185643 -76.1297539024 -76.1154321181 -75.5604529620 
1.500000 -76.3744927185 -76.1426122157 -76.1311404089 -75.6358601427 -75.5645229264 
1.550000 -76.4448329358 -76.1532077057 -76.1431089582 -75.5670259417 
1.600000 -76.5053538244 -76.1621055246 -75.5684609788 
1.650000 -76.5574127881 -76.1696689063 -75.5691761121 
1.700000 -76.6021901124 -76.1761515752 -75.5694132528 
1.750000 -76.6407042450 -76.1817392698 -75.5693404580 
1.800000 -76.6738303626 -76.1865732762 -75.5690746956 
1.850000 -76.7023195247 -76.1907649259 -75.5686975249 
1.900000 -76.7268160499 -76.1944046528 -75.5682657625 
1.950000 -76.7478724917 -76.1975676079 -75.5678186555 
2.000000 -76.7659634559 -76.2003173361 -75.5673827265 
2.050000 -76.7814968658 -76.2027081206 -75.5669751653 
2.100000 -76.7948239773 -76.2047866324 -75.5666062042 
2.150000 -76.8062477809 -76.2065931528 -75.5662809237 
2.200000 -76.8160298443 -76.2081624917 -75.5660006484 
2.250000 -76.8243963921 -76.2095248132 -75.5657640752 
2.300000 -76.8315431104 -76.2107062667 -75.5655681449 
2.350000 -76.8376393968 -76.2117295817 -75.5654087615 
2.400000 -76.8428319324 -76.2126145736 -75.5652813628 
2.450000 -76.8472476303 -76.2133785506 -75.5651819297 
2.500000 -76.8509963269 -76.2140366925 -75.5651035063 
2.600000 -76.8568596124 -76.2150872451 -75.5650012896 
2.700000 -76.8610366297 -76.2158551444 -75.5649472780 
2.800000 -76.8639852918 -76.2164098028 -75.5649225524 
2.900000 -76.8660455960 -76.2168054402 
3.000000 -76.8674690336 -76.2170842053 
3.100000 -76.8684406102 -76.2171179563 
3.200000 -76.8690953796 -76.2172486891 
3.300000 -76.8695309225 -76.2173364202 
3.400000 -76.8698168646 -76.2173943699 
3.500000 -76.8700021754 -76.2174320548 
3.600000 -76.8701207652 -76.2174561837 
3.700000 -76.8701957426 -76.2176858953 
3.800000 -76.8702426044 -76.2174808130 
3.900000 -76.8702715819 -76.2174865388 
4.000000 -76.8702893285 -76.2174899357 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_data/datafile/singletdata.dat <==
1.200000 -76.9677424850 -75.6753050196 
1.250000 -76.9897573418 -75.6911044993 
1.300000 -77.0019440427 -75.6986340965 
1.350000 -77.0068861098 -75.7001528232 
1.400000 -77.0065978372 -75.6974185782 
1.450000 -77.0026381472 -75.6917819362 
1.500000 -76.9962027376 -75.6842667665 
1.550000 -76.9881988714 -75.6756385673 
1.600000 -76.9793060170 -75.6664611746 
1.650000 -76.9700250157 -75.6571429628 
1.700000 -76.9607180776 -75.6479739868 
1.750000 -76.9516406981 -75.6391548656 
1.800000 -76.9429672929 -75.6308192863 
1.850000 -76.9348111419 -75.6230508790 
1.900000 -76.9272398291 -75.6158959187 
1.950000 -76.9202871778 -75.6093729329 
2.000000 -76.9139620984 -75.6034797417 
2.050000 -76.9082554692 -75.5981990353 
2.100000 -76.9031452328 -75.5935025983 
2.150000 -76.8986003139 -75.5893539841 
2.200000 -76.8945837410 -75.5857139879 
2.250000 -76.8910549662 -75.5825383082 
2.300000 -76.8879717974 -75.5797832220 
2.350000 -76.8852918386 -75.5774053587 
2.400000 -76.8829736054 
2.450000 -76.8809773947 
2.500000 -76.8792658387 
2.600000 -76.8765611284 
2.700000 -76.8746179889 
2.800000 -76.8732417494 
2.900000 -76.8722803298 
3.000000 -76.8716177604 
3.100000 -76.8711673282 
3.200000 -76.8708652941 
3.300000 -76.8706655512 
3.400000 -76.8705352800 
3.500000 -76.8704514940 
3.600000 -76.8703983578 
3.700000 -76.8703651410 
3.800000 -76.8703446881 
3.900000 -76.8703323025 
4.000000 -76.8703249471 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_ALMO_data/datafile/tripletdata.dat <==
1.200000 -76.6778426813 -76.2646996973 -76.2436658553 -75.6147108126 
1.250000 -76.7269632118 -76.2870089785 -76.2706837148 -75.6352296990 
1.300000 -76.7639829885 -76.3003580411 -76.2876727949 -75.6470072670 
1.350000 -76.7917416723 -76.3071207673 -75.6524658945 
1.400000 -76.8124558179 -76.3091386204 -75.6534595705 
1.450000 -76.8278437140 -76.3078247353 -75.6513895113 
1.500000 -76.8392276200 -76.3042511832 -75.6473011188 
1.550000 -76.8476172391 -76.2992214269 -75.6419626499 
1.600000 -76.8537780122 -76.2933297204 -75.6359310368 
1.650000 -76.8582862956 -76.2870091521 -75.6296034235 
1.700000 -76.8615734782 -76.2805701393 -75.6232580456 
1.750000 -76.8639610096 -76.2742305292 -75.6170854073 
1.800000 -76.8656875975 -76.2681390702 -75.6112119317 
1.850000 -76.8669301530 -76.2623931688 -75.6057173224 
1.900000 -76.8678196427 -76.2570522653 -75.6006472816 
1.950000 -76.8684529253 -76.2521478953 -75.5960228252 
2.000000 -76.8689015594 -76.2476910404 -75.5918469455 
2.050000 -76.8692182832 -76.2436777762 -75.5881096979 
2.100000 -76.8694418017 -76.2400934411 -75.5847919316 
2.150000 -76.8696003296 -76.2369158677 -75.5818674984 
2.200000 -76.8697142277 -76.2341179611 -75.5793086842 
2.250000 -76.8697979943 -76.2316696567 -75.5770823316 
2.300000 -76.8698617654 -76.2295395203 -75.5751565684 
2.350000 -76.8699124677 -76.2276959617 -75.5734995121 
2.400000 -76.8699546994 -76.2261081607 -75.5720805239 
2.450000 -76.8699914002 -76.2247467643 -75.5708708341 
2.500000 -76.8700243611 -76.2235843264 
2.600000 -76.8700826531 -76.2217576969 
2.700000 -76.8701329446 -76.2204543377 
2.800000 -76.8701756679 -76.2195364467 
2.900000 -76.8702107967 -76.2188981598 
3.000000 -76.8702386713 -76.2184599894 
3.100000 -76.8702600711 
3.200000 -76.8702760366 
3.300000 -76.8702876648 
3.400000 -76.8702959725 
3.500000 -76.8703018227 
3.600000 -76.8703059043 
3.700000 -76.8703087430 
3.800000 -76.8703107247 
3.900000 -76.8703121249 
4.000000 -76.8703131353 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/datafile/quintetdata.dat <==
1.300000 -76.2521308075 -75.9599409787 -75.6342018837 
1.350000 -76.2812857484 -76.2280739587 -76.1610273174 -75.6793967755 
1.400000 -76.3006833130 -76.2485473031 -76.1964078508 -76.1601354342 -75.7097142323 -75.0318911522 
1.450000 -76.3180124062 -76.2975344047 -76.1863835488 -75.7322532239 -75.6185103741 
1.500000 -76.3771030427 -76.3160741808 -76.2613177348 -74.9838853633 
1.550000 -76.4458456912 -76.3215135740 -76.2161910843 -75.0744961919 
1.600000 -76.5055953999 -76.3228717435 -76.2750558873 
1.650000 -76.5571599199 -76.2762673037 -75.6943772957 -75.5858649275 -75.3655033947 -75.2995594120 
1.700000 -76.6016402351 -76.2749954029 -75.5616861311 
1.750000 -76.6400072475 -76.2720941205 -75.7475277628 
1.800000 -76.6730886886 -76.2675933567 -75.6050489836 
1.850000 -76.7016098027 -76.2622187084 -76.2294013201 -76.0093495426 
1.900000 -76.7261820786 -76.2560508352 -76.2286804273 -75.7025000635 -75.5288468715 
1.950000 -76.7473308918 -76.2495571753 -76.2278836078 -75.5461110447 -75.5132683624 
2.000000 -76.7655104515 -76.2619862150 -76.2435086107 -76.2269327584 -75.7567614935 
2.050000 -76.7811194843 -76.2381007849 -76.2258924321 
2.100000 -76.7945084477 -76.2336158316 -75.6512476418 
2.150000 -76.8059825660 -76.2372849264 -76.2237500759 -75.7909205011 -75.6446603585 
2.200000 -76.8158061686 -76.2325510641 
2.250000 -76.8242034025 -76.2217889231 -75.7665285267 -75.5944618264 
2.300000 -76.8313796373 -76.2263742614 -75.7661037232 
2.350000 -76.8375012903 -76.2244364001 -75.7753001364 -75.7651600090 
2.400000 -76.8427155358 -76.2229641432 -75.7635659942 
2.450000 -76.8471506153 -76.2218501808 -75.7909951318 
2.500000 -76.8509170565 -76.2210016209 -75.7834431876 
2.600000 -76.8568070853 -76.2198261566 -75.7523762691 
2.700000 -76.8610016974 -76.2191877924 
2.800000 -76.8639624815 -76.2186997262 
2.900000 -76.8660301452 -76.2183957052 
3.000000 -76.8674600500 -76.2181749649 -75.7366496511 
3.100000 -76.8684329564 -76.2180214157 -75.7139382127 
3.200000 -76.8690903648 -76.2179131634 
3.300000 -76.8695275484 
3.400000 -76.8698147370 
3.500000 -76.8700008570 -76.2175730287 
3.600000 -76.8701199566 
3.700000 -76.8701952287 -75.5649477801 
3.800000 -76.8702422396 
3.900000 -76.8702713496 -75.6781347084 
4.000000 -76.8702891456 -75.6709295301 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/datafile/singletdata.dat <==
1.300000 -77.1200846446 
1.350000 -77.1263630890 
1.400000 -77.1259433264 
1.450000 -77.1206642953 
1.500000 -77.1119147194 
1.550000 -77.1007352815 
1.600000 -77.0879273481 
1.650000 -77.0740994393 
1.700000 -77.0597168834 
1.750000 -77.0451326916 
1.800000 -77.0306098069 
1.850000 -77.0163417428 
1.900000 -77.0024669541 
1.950000 -76.9891016171 
2.000000 -76.9763699681 
2.050000 -76.9643992131 
2.100000 -76.9532870443 
2.150000 -76.9430876791 
2.200000 -76.9338179692 
2.250000 -76.9254673176 
2.300000 -76.9180050855 
2.350000 -76.9113857561 
2.400000 -76.9055520157 
2.450000 -76.9004418614 
2.500000 -76.8959903309 
2.600000 -76.8887994707 
2.700000 -76.8834783444 
2.800000 -76.8795926672 
2.900000 -76.8767867909 
3.000000 -76.8747826221 
3.100000 -76.8733658097 
3.200000 -76.8723763759 
3.300000 -76.8716916170 
3.400000 -76.8712239970 
3.500000 -76.8709082818 
3.600000 -76.8706976945 
3.700000 -76.8705589934 
3.800000 -76.8704687214 
3.900000 -76.8704107184 
4.000000 -76.8703738783 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/datafile/tripletdata.dat <==
1.300000 -76.9354071978 -75.8400038216 
1.350000 -76.9652269763 -76.3791715747 -76.3552883280 -75.9119350602 -75.8722320283 -75.4122408326 
1.400000 -76.9862305433 -76.3601379806 -76.0259008117 -75.8873492850 
1.450000 -77.0001844475 -76.3606883342 -76.1243755169 -75.8916511071 
1.500000 -77.0084822521 -76.4126672684 -76.3588774528 -75.8909544856 
1.550000 -77.0122403063 -76.3580521232 -75.8874866205 
1.600000 -77.0123765125 -76.3729140643 
1.650000 -77.0096389335 -76.4151048704 
1.700000 -77.0046189044 -76.4595182072 
1.750000 -76.9978129676 -76.4992115625 
1.800000 -76.9895850686 -76.5337276783 
1.850000 -76.9802766278 -76.5634447960 
1.900000 -76.9703107809 -76.5888339593 
1.950000 -76.9599958896 -76.6104179926 -76.2856646560 
2.000000 -76.9496763339 -76.6287249227 -76.2794819631 -75.7698680687 
2.050000 -76.9396833634 -76.6442479959 -76.2734106780 
2.100000 -76.9302704621 -76.6574314247 -76.2675076875 
2.150000 -76.9216051598 -76.6686505138 -76.2618692475 
2.200000 -76.9137850845 -76.6782063443 -76.2570548772 
2.250000 -76.9062846126 -76.6862130580 -76.6607163663 -76.2537939806 
2.300000 -76.9002067420 -76.2472672463 
2.350000 -76.8950613539 -76.6991657158 -76.2432773212 
2.400000 -76.8907218113 -76.7041394482 -76.2397176354 
2.450000 -76.8870832571 -76.7083562053 -76.2365651320 
2.500000 -76.8841016185 -76.7116209115 -76.2337976122 
2.600000 -76.8796439266 -76.2293011572 
2.700000 -76.8766601714 -76.2259258970 
2.800000 -76.8746553387 -76.2234919851 
2.900000 -76.8732924585 -76.3252417683 -76.2216930288 
3.000000 -76.8723804584 -76.3491453654 -76.2204203598 
3.100000 -76.8717383793 -76.3363767899 -76.2195159570 
3.200000 -76.8712887397 -76.3281743029 
3.300000 -76.8709741372 -76.3202024647 
3.400000 -76.8707561762 -76.3122671158 
3.500000 -76.8706068307 -76.3049800556 
3.600000 -76.8705056972 
3.700000 -76.8704380215 -76.2910539745 
3.800000 -76.8703934578 -76.2846158578 
3.900000 -76.8703644429 -76.2783551446 
4.000000 -76.8703457718 -76.2717763839 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/global/quintetdata.dat <==
1.300000 -76.1546918998 
1.350000 -76.1987652153 
1.400000 -76.2390239955 
1.450000 -76.2775199372 
1.500000 -76.3159630437 
1.550000 -76.3557063911 
1.600000 -76.3976773884 
1.650000 -76.4422615361 
1.700000 -76.4891609724 
1.750000 -76.5372826054 
1.800000 -76.5847594307 
1.850000 -76.6292454900 
1.900000 -76.6685839980 
1.950000 -76.7016260681 
2.000000 -76.7285322790 
2.050000 -76.7502741410 
2.100000 -76.7679556392 
2.150000 -76.7824853655 
2.200000 -76.7945369762 
2.250000 -76.8046024386 
2.300000 -76.8130484829 
2.350000 -76.8201564522 
2.400000 -76.8261482137 
2.450000 -76.8312026876 
2.500000 -76.8354665476 
2.550000 -76.8390616013 
2.600000 -76.8420898668 
2.650000 -76.8446373645 
2.700000 -76.8467769734 
2.750000 -76.8485706145 
2.800000 -76.8500710458 
2.850000 -76.8513232643 
2.900000 -76.8523656881 
2.950000 -76.8532311287 
3.000000 -76.8539475888 
3.050000 -76.8545389565 
3.100000 -76.8550255735 
3.150000 -76.8554247333 
3.200000 -76.8557511053 
3.250000 -76.8560170953 
3.300000 -76.8562331677 
3.350000 -76.8564081162 
3.400000 -76.8565493058 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/global/singletdata.dat <==
1.300000 -77.0906855297 
1.350000 -77.1034284356 
1.400000 -77.1074700338 
1.450000 -77.1049445696 
1.500000 -77.0975861197 
1.550000 -77.0867853438 
1.600000 -77.0736469988 
1.650000 -77.0590498303 
1.700000 -77.0437081897 
1.750000 -77.0282323155 
1.800000 -77.0131751229 
1.850000 -76.9990356904 
1.900000 -76.9861743659 
1.950000 -76.9746709699 
2.000000 -76.9643120937 
2.050000 -76.9547881158 
2.100000 -76.9458848284 
2.150000 -76.9375214817 
2.200000 -76.9297014091 
2.250000 -76.9224585213 
2.300000 -76.9158247301 
2.350000 -76.9098159599 
2.400000 -76.9044288981 
2.450000 -76.8996430934 
2.500000 -76.8954251842 
2.550000 -76.8917332699 
2.600000 -76.8885208965 
2.650000 -76.8857401274 
2.700000 -76.8833437825 
2.750000 -76.8812869782 
2.800000 -76.8795279934 
2.850000 -76.8780287564 
2.900000 -76.8767549720 
2.950000 -76.8756760521 
3.000000 -76.8747649401 
3.050000 -76.8739978328 
3.100000 -76.8733539035 
3.150000 -76.8728150006 
3.200000 -76.8723653600 
3.250000 -76.8719913439 
3.300000 -76.8716811879 
3.350000 -76.8714247828 
3.400000 -76.8712134689 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_NOCI_data/global/tripletdata.dat <==
1.300000 -76.9226975018 
1.350000 -76.9519077481 
1.400000 -76.9721644949 
1.450000 -76.9852107718 
1.500000 -76.9924492596 
1.550000 -76.9950158908 
1.600000 -76.9938398300 
1.650000 -76.9896937926 
1.700000 -76.9832373806 
1.750000 -76.9750562838 
1.800000 -76.9656978446 
1.850000 -76.9556978217 
1.900000 -76.9455798340 
1.950000 -76.9358080792 
2.000000 -76.9267178192 
2.050000 -76.9184888101 
2.100000 -76.9111778721 
2.150000 -76.9047673547 
2.200000 -76.8992005387 
2.250000 -76.8944023079 
2.300000 -76.8902905988 
2.350000 -76.8867831658 
2.400000 -76.8838015255 
2.450000 -76.8812732329 
2.500000 -76.8791330794 
2.550000 -76.8773234359 
2.600000 -76.8757941497 
2.650000 -76.8745020661 
2.700000 -76.8734103752 
2.750000 -76.8724878991 
2.800000 -76.8717083332 
2.850000 -76.8710495537 
2.900000 -76.8704929671 
2.950000 -76.8700229381 
3.000000 -76.8696263065 
3.050000 -76.8692919636 
3.100000 -76.8690105118 
3.150000 -76.8687739767 
3.200000 -76.8685755719 
3.250000 -76.8684095123 
3.300000 -76.8682708546 
3.350000 -76.8681553736 
3.400000 -76.8680594558 


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/ALMO.dat <==
1.200000	1	3	6	-76.7647091107	-76.3597387094	-76.3597241271	
1.250000	1	5	4	-76.7949991774	-76.3950851136	-76.3950704708	
1.300000	1	4	2	-76.8163493876	-76.4207694756	-76.4207548018	
1.350000	1	7	5	-76.8312631198	-76.4393904291	-76.4393757455	
1.400000	1	6	8	-76.8416065141	-76.452897101	-76.4528824222	
1.450000	1	4	8	-76.8487460667	-76.4627283844	-76.4627137195	
1.500000	1	6	3	-76.8536647367	-76.4699305895	-76.4699159436	
1.550000	1	4	3	-76.8570574981	-76.4752542756	-76.4752396505	
1.600000	1	4	6	-76.85940801	-76.4792320033	-76.4792173985	
1.650000	2	7	4	-76.8610482594	-76.48223882	-76.4822242337	
1.700000	1	3	6	-76.8622036471	-76.4845379834	-76.4845234125	
1.750000	1	4	3	-76.863026189	-76.4863147157	-76.4863001568	
1.800000	1	4	6	-76.8636182262	-76.4877003451	-76.4876857946	
1.850000	1	5	8	-76.8640489592	-76.4887892466	-76.4887747009	
1.900000	1	8	3	-76.8643656686	-76.4896504335	-76.4896358893	
1.950000	1	4	2	-76.8646011511	-76.4903353341	-76.4903207884	
2.000000	1	3	2	-76.8647785622	-76.4908829791	-76.4908684293	
2.050000	1	7	6	-76.8649145122	-76.4913234121	-76.4913088561	
2.100000	1	5	8	-76.8650210469	-76.4916799791	-76.4916654153	
2.150000	2	3	4	-76.8651069244	-76.491970893	-76.4919563203	
2.200000	1	3	9	-76.8651784636	-76.4908845616	-76.12940622	
2.250000	1	4	2	-76.8652401402	-76.497886561	-76.497860159	
2.300000	1	3	2	-76.865295027	-76.5039240541	-76.5038975231	
2.350000	2	4	5	-76.865345139	-76.5091394248	-76.5091127793	
2.400000	2	3	5	-76.8653917115	-76.5136355678	-76.5136088204	
2.450000	1	3	6	-76.8654354261	-76.5175034508	-76.5174766122	
2.500000	1	3	2	-76.8654765931	-76.5208234499	-76.5207965296	
2.600000	2	3	1	-76.8655514865	-76.5260948391	-76.5260677793	
2.700000	2	1	4	-76.8656160104	-76.52992098	-76.5298938063	
2.800000	1	4	2	-76.8656696948	-76.532665915	-76.5326386471	
2.900000	1	3	5	-76.8657127587	-76.5346095969	-76.5345822501	
3.000000	2	3	1	-76.865746146	-76.5359661698	-76.5359387564	
3.100000	1	3	7	-76.865771263	-76.5368982113	-76.5368707409	
3.200000	2	1	3	-76.8657896766	-76.5375278779	-76.5375003584	
3.300000	1	3	2	-76.8658028882	-76.5379457295	-76.5379181675	
3.400000	2	6	5	-76.8658122051	-76.5382178277	-76.5381902285	
3.500000	2	3	4	-76.8658186911	-76.5383914989	-76.5383638671	
3.600000	2	3	1	-76.8658231706	-76.5384999955	-76.5384723349	
3.700000	2	1	6	-76.8658262576	-76.5385662167	-76.5385385307	
3.800000	1	11	6	-76.8658283952	-76.5386056133	-76.5385779049	
3.900000	1	3	4	-76.8658298947	-76.5386283978	-76.5386006693	
4.000000	1	4	2	-76.8658309698	-76.5386411797	-76.5386134333	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/ALMO_0.dat <==
1.200000	-76.671289506   -76.568726797   -76.5421069655
1.250000	-76.6961327244  -76.5962235486  -76.5665987672
1.300000	-76.7129599773  -76.6176267028  -76.582621428
1.350000	-76.7242062475  -76.6347614469  -76.592681569
1.400000	-76.7316498434  -76.648911398   -76.5986398569
1.450000	-76.7365583852  -76.6609725391  -76.6018466178
1.500000	-76.7398124747  -76.6715661057  -76.6032580213
1.550000	-76.7420075045  -76.6811193124  -76.6035335446
1.600000	-76.7435349173  -76.6899223867  -76.603115576
1.650000	-76.7446447836  -76.6981683647  -76.6022923254
1.700000	-76.7454923247  -76.7059807743  -76.601245963
1.750000	-76.7461713195  -76.7134335084  -76.608815608
1.800000	-76.7467371688  -76.7205651157  -76.6328746272
1.850000	-76.7472222439  -76.6541416375  -76.6039634657
1.900000	-76.7476456675  -76.7339054537  -76.672922909
1.950000	-76.748019255   -76.740101093   -76.6894882995
2.000000    -76.7483509427  -76.7040774614  -76.6456308006
2.050000	-76.7486466232	-76.7169042296	-76.6586695247	-76.654944464	
2.100000	-76.7489110577	-76.7281603685	-76.6700338219	-76.6689501829	
2.150000	-76.7491482744	-76.7380184788	-76.6810436687	-76.6799287092	
2.200000	-76.7493617482	-76.7012015231	-76.6885083134	-76.5770312465	
2.250000	-76.7510616437	-76.7088864246	-76.7004469474	
2.300000	-76.7497284178	-76.708161388	
2.350000	-76.7498861176	-76.7079444478	-76.5801554548	
2.400000	-76.7500289633	-76.7273710592	
2.450000	-76.7501582427	-76.7321956737	
2.500000	-76.7502750116	-76.7294230167	
2.600000	-76.7504744893	-76.7359253964	
2.700000	-76.7506335833	-76.740592324	
2.800000	-76.7507579656	
2.900000	-76.7508532206	-76.7462358343	-76.7352587622	
3.000000	-76.7509247772	-76.7478513294	-76.7367729199	
3.100000	-76.750977661	-76.7489579207	-76.7378210127	-76.4698850175	
3.200000	-76.7510162701	-76.7497060127	-76.7385461044	
3.300000	-76.7510442588	-76.5839733958	
3.400000	-76.7510645294	-76.7225745407	-76.5839573831	
3.500000	-76.7510793008	-76.7396133566	-76.5839675359	
3.600000	-76.7510902164	-76.7397710305	
3.700000	-76.751098461	-76.7398799431	-76.724945507	
3.800000	-76.7511048685	-76.739956669	
3.900000	-76.7511100147	-76.7400122972	-76.5838944202	
4.000000	-76.7511142897	-76.740054125	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/CASSCF.dat <==
1.200000	-77.19687530	-76.75776397	
1.250000	-77.21913066	-76.78891082	
1.300000	-77.23090883	-76.80866331	
1.350000	-77.23467781	-76.81955845	
1.400000	-77.23238194	-76.82360237	
1.450000	-77.22554949	-76.82237984	
1.500000	-77.21537833	-76.82232413	
1.550000	-77.20280870	-76.82655790	
1.600000	-77.18857567	-76.82769226	
1.650000	-77.17325612	-76.82638178	
1.700000	-77.15730449	-76.82315111	
1.750000	-77.14108082	-76.81842478	
1.800000	-77.12487296	-76.81255037	
1.850000	-77.10891304	-76.80581603	
1.900000	-77.09338965	-76.79846348	
1.950000	-77.07846106	-76.79144223	
2.000000	-77.06424285	-76.79167051	
2.050000	-77.05083842	-76.79171075	
2.100000	-77.03832280	-76.79188951	
2.150000	-77.02674803	-76.79249505	
2.200000	-77.01614386	-76.79374449	
2.250000	-77.00651831	-76.79574072	
2.300000	-76.99785905	-76.79844533	
2.350000	-76.99013552	-76.80169688	
2.400000	-76.98330169	-76.80527240	
2.450000	-76.97729963	-76.80895404	
2.500000	-76.97206314	-76.81256936	
2.600000	-76.96360286	-76.81918166	
2.700000	-76.95735680	-76.82468136	
2.800000	-76.95281300	-76.82904990	
2.900000	-76.94954599	-76.83243031	
3.000000	-76.94722091	-76.83500684	
3.100000	-76.94558247	-76.83695553	
3.200000	-76.94443954	-76.83842678	
3.300000	-76.94365065	-76.83954175	
3.400000	-76.94311205	-76.84039432	
3.500000	-76.94274836	-76.84105517	
3.600000	-76.94250545	-76.84157633	
3.700000	-76.94234493	-76.84199544	
3.800000	-76.94223991	-76.84233937	
3.900000	-76.94217186	-76.84262712	
4.000000	-76.94212814	-76.84287212	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/CCSD.dat <==
1.300000	-77.22954992	
1.350000	-77.23287886	
1.400000	-77.23097612	
1.450000	-77.22251220	
1.500000	-77.21155938	
1.550000	-77.19812180	
1.600000	-77.18295793	
1.650000	-77.16668110	
1.700000	-77.14978455	
1.750000	-77.13267862	
1.800000	-77.11570998	
1.850000	-77.09916885	
1.900000	-77.08330335	
1.950000	-77.06828552	
2.000000	-77.05420578	
2.050000	-77.04108985	
2.100000	-77.02893476	
2.150000	-77.01772819	
2.200000	-77.00750812	
2.250000	-76.99823073	
2.300000	-76.98991876	
2.350000	-76.98253130	
2.400000	-76.97603854	
2.450000	-76.97039113	
2.500000	-76.96552677	
2.600000	-76.95786879	
2.700000	-76.95245822	
2.800000	-76.94879109	
2.900000	-76.94635417	
3.000000	-76.94475469	
3.100000	-76.94371175	
3.200000	-76.94296670	
3.300000	-76.94257446	
3.400000	-76.94228141	
3.500000	-76.94208438	
3.600000	-76.94195647	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/RHF.dat <==
1.200000        -77.0518256850
1.250000        -77.0682285679
1.300000        -77.0736366408
1.350000        -77.0705141872
1.400000        -77.0608083099
1.450000        -77.0460559503
1.500000        -77.0274695546
1.550000        -77.0060060959
1.600000        -76.9824221387
1.650000        -76.9573176321
1.700000        -76.9311710586
1.750000        -76.9043663173
1.800000        -76.8772141600
1.850000        -76.8499680534
1.900000        -76.8228359596
1.950000        -76.7959894767
2.000000        -76.7695697677
2.050000        -76.7436925544
2.100000        -76.7184513996
2.150000        -76.6939198831
2.200000        -76.6701558258
2.250000        -76.6471998827
2.300000        -76.6250807057
2.350000        -76.6038152865
2.400000        -76.5834109090
2.450000        -76.5638671704
2.500000	-76.5451772890	
2.550000	-76.5273296761	
2.600000	-76.5103092071	
2.700000	-76.4786769152	
2.750000	-76.4640247377	
2.800000	-76.4501199389	
2.850000	-76.4369403188	
2.900000	-76.4244631993	
2.950000	-76.4126654067	
3.000000	-76.4015234454	
3.050000	-76.3910132977	
3.100000	-76.3811105744	
3.150000	-76.3717904540	
3.200000	-76.3630276787	
3.250000	-76.3547967419	
3.300000	-76.3470718550	
3.350000	-76.3398271862	
3.400000	-76.3330369478	
3.450000	-76.3266755105	
3.500000	-76.3207176375	
3.550000	-76.3151385821	
3.600000	-76.3099142078	
3.650000	-76.3050211741	
3.700000	-76.3004369646	
3.750000	-76.7252233700	
3.800000	-76.7254625933	
3.850000	-76.7256812368	
3.900000	-76.7258819560	
3.950000	-76.7260669875	
4.000000	-76.7262382162	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/RHF2.dat <==
-0.000000 -76.726238
-0.100000 -76.725882
-0.200000 -76.725463
-0.300000 -76.724960
-0.400000 -76.724348
-0.500000 -76.723585
-0.600000 -76.722617
-0.700000 -76.721367
-0.800000 -76.719730
-0.900000 -76.717562
-1.000000 -76.714670
-1.100000 -76.710799
-1.200000 -76.705613
-1.300000 -76.698673
-1.400000 -76.689406
-1.500000 -76.677072
-1.600000 -76.660713


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/UHF.dat <==
1.300000		-77.075226
1.350000		-77.076894
1.400000		-77.074436
1.450000		-77.068770
1.500000		-77.060611
1.550000		-77.050515
1.600000		-77.038932
1.650000		-77.026231
1.700000		-77.012735
1.750000		-76.998746
1.800000		-76.984571
1.850000		-76.970544
1.900000		-76.957030
1.950000		-76.944389
2.000000		-76.932907
2.050000		-76.922733
2.100000		-76.913888
2.150000		-76.906300
2.200000		-76.899847
2.250000		-76.894393
2.300000		-76.889801
2.350000		-76.885944
2.400000		-76.882710
2.450000		-76.879998
2.500000		-76.877725
2.600000		-76.874218
2.700000		-76.871744
2.800000		-76.869990
2.900000		-76.868745
3.000000		-76.867860
3.100000		-76.867233
3.200000		-76.866791
3.300000		-76.866482
3.400000		-76.866268
3.500000		-76.866121
3.600000		-76.866021
3.700000		-76.865955
3.800000		-76.865911
3.900000		-76.865882
4.000000		-76.865864


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/hRHF.dat <==
-1.600000 -76.660713
-1.700000 -76.639097
-1.800000 -76.610652
-1.900000 -76.573388
-2.000000 -76.524814
-2.100000 -76.461846
-2.200000 -76.380767
-2.300000 -76.277370


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/hUHF.dat <==
1.200000	-77.0518256854
1.250000	-77.0682285682


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/old_CASSCF.dat <==
1.200000	-77.19686569	-76.75775573	-76.67274972	-76.66722788	
1.250000	-77.21912192	-76.78890349	-76.71707383	-76.71606616	
1.300000	-77.23090096	-76.80865682	-76.75434811	-76.74756630	
1.350000	-77.23467077	-76.81955265	-76.78163961	-76.76968332	
1.400000	-77.23237565	-76.82359708	-76.80101875	-76.78435769	
1.450000	-77.22554388	-76.82237484	-76.81413315	-76.79314077	
1.500000	-77.21537416	-76.82229014	-76.81713726	-76.79727779	
1.550000	-77.20280549	-76.82652584	-76.80887296	-76.79777486	
1.600000	-77.18857332	-76.82766222	-76.79836473	-76.79545520	
1.650000	-77.17325586	-76.82635854	-76.79100910	-76.76482091	
1.700000	-77.15730479	-76.82313036	-76.78507733	-76.77443698	
1.750000	-77.14108167	-76.81840648	-76.78133044	-76.77840968	
1.800000	-77.12487491	-76.81253518	-76.78602920	-76.77265871	
1.850000	-77.10891604	-76.80580736	-76.78900392	-76.77226554	
1.900000	-77.09339066	-76.79845971	-76.79067760	-76.77697906	
1.950000	-77.07845607	-76.79144381	-76.79069547	-76.78200214	
2.000000	-77.06423695	-76.79167242	-76.78606236	-76.78269099	
2.050000	-77.05083187	-76.79171292	-76.78906110	-76.77459527	
2.100000	-77.03831574	-76.79189186	-76.79112294	-76.76653460	
2.150000	-77.02674055	-76.79249751	-76.79241408	-76.75861496	
2.200000	-77.01613610	-76.79374667	-76.79309782	-76.75092429	
2.250000	-77.00651232	-76.79574327	-76.79332107	-76.75489459	
2.300000	-76.99785304	-76.79844795	-76.79320677	-76.75930023	
2.350000	-76.99012977	-76.80169921	-76.79286001	-76.76303738	
2.400000	-76.98329641	-76.80527418	-76.79236395	-76.76620738	
2.450000	-76.97729495	-76.80895519	-76.79178316	-76.76889667	
2.500000	-76.97205908	-76.81256990	-76.79116592	-76.77117850	
2.600000	-76.96359991	-76.81918126	-76.78994926	-76.77475703	
2.700000	-76.95735468	-76.82468039	-76.78887117	-76.77732992	
2.800000	-76.95281146	-76.82904863	-76.78798141	-76.77917476	
2.900000	-76.94954485	-76.83242889	-76.78727552	-76.78049365	
3.000000	-76.94722004	-76.83500534	-76.78672761	-76.78143537	
3.100000	-76.94558178	-76.83695399	-76.78630742	-76.78210969	
3.200000	-76.94443898	-76.83842523	-76.78598744	-76.78259686	
3.300000	-76.94365018	-76.83954019	-76.78574492	-76.78295467	
3.400000	-76.94311163	-76.84039277	-76.78556180	-76.78322384	
3.500000	-76.94274798	-76.84105362	-76.78542402	-76.78343249	
3.600000	-76.94250511	-76.84157480	-76.78532068	-76.78359956	
3.700000	-76.94234460	-76.84199392	-76.78524336	-76.78373765	
3.800000	-76.94223960	-76.84233785	-76.78518564	-76.78385498	
3.900000	-76.94217156	-76.84262560	-76.78514261	-76.78395689	
4.000000	-76.94212784	-76.84287062	-76.78511057	-76.78404688	


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/old_CCSD.dat <==
1.200000	-77.19589415	
1.250000	-77.21807743	
1.300000	-77.22976246	
1.350000	-77.23341491	
1.400000	-77.23097612	
1.450000	-77.22397374	
1.500000	-77.21360548	
1.550000	-77.20081131	
1.600000	-77.18632999	
1.650000	-77.17074492	
1.700000	-77.15452242	
1.750000	-77.13803741	
1.800000	-77.12160096	
1.850000	-77.10547495	
1.900000	-77.08988589	
1.950000	-77.07503220	
2.000000	-77.06108988	
2.050000	-77.04820639	
2.100000	-77.03650944	
2.150000	-77.02608313	
2.200000	-77.01699126	
2.250000	-77.00922196	
2.300000	-77.00273520	
2.350000	-76.99744266	
2.400000	-76.99322358	
2.450000	-76.98993698
2.500000        -76.98743729
2.600000        -76.98425092
2.700000        -76.98272226
2.800000		-76.98217340
2.900000        -76.98217403
3.000000        -76.98245298
3.100000        -76.98286542
3.200000        -76.98331163
3.300000		-76.98375759
3.400000        -76.98414685
3.450000        -76.98432913
3.600000        -77.28018663
3.650000        -77.30272720
3.700000        -77.32553839
3.750000        -76.84102705
3.800000        -76.84119166
3.850000        -76.84134214
3.900000        -76.84148030
3.950000        -76.84160770
4.000000        -76.84172564


==> JCTC_Revised_SR (Latest)/Ethene_Minimal_Basis_auxiliary_data/old_RHF.dat <==
1.200000	1	-77.0518256853
1.250000	1	-77.0682285682	
1.300000	1	-77.0736366411	
1.350000	1	-77.0705141875	
1.400000	1	-77.0608083102	
1.450000	1	-77.0460559506	
1.500000	1	-77.0274695549	
1.550000	1	-77.0060060962	
1.600000	1	-76.982422139	
1.650000	1	-76.9573176324	
1.700000	1	-76.931171059	
1.750000	1	-76.9043663176	
1.800000	1	-76.8772141604	
1.850000	1	-76.8499680538	
1.900000	1	-76.82283596	
1.950000	1	-76.795989477	
2.000000	1	-76.7695697681	
2.050000	1	-76.7436925554	
2.100000	1	-76.7184514007	
2.150000	3	-76.6951833744	
2.200000	2	-76.6764145057	
2.250000	2	-76.6612793575	
2.300000	4	-76.6509761011	
2.350000	2	-76.6510730931	
2.400000	4	-76.6607129343	
2.450000	6	-76.6694654236	
2.500000	1	-76.6770719944	
2.600000	1	-76.6894059112	
2.700000	1	-76.6986726121	
2.800000	1	-76.7056132875	
2.900000	1	-76.7107993844	
3.000000	1	-76.7146701498	
3.100000	1	-76.7175617649	
3.200000	1	-76.7197298605	
3.300000	1	-76.7213670463	
3.400000	1	-76.7226168122	
3.500000	1	-76.7235847394	
3.600000	1	-76.7243475565	
3.700000	1	-76.7249604102	
3.800000	1	-76.7254625941	
3.900000	1	-76.7258819568	
4.000000	1	-76.7262382169	


==> JCTC_Revised_SR (Latest)/Ethene_UHF.dat <==
1.350000    -77.7484513222
1.400000    -77.7560064545
1.450000    -77.7610672999
1.500000	-77.7643709896	
1.550000	-77.7664157213	
1.600000	-77.7675411305	
1.650000	-77.7679842370	
1.700000	-77.7679164295	
1.750000	-77.7674667229	
1.800000	-77.7667357338	
1.850000	-77.7658038565	
1.900000	-77.7647360649	
1.950000	-77.7635849264	
2.000000	-77.7623926648	
2.050000	-77.7611927912	
2.100000	-77.7600114497	
2.150000	-77.7588685805	
2.200000	-77.7577789481	
2.250000	-77.7567530009	
2.300000	-77.7557976286	
2.350000	-77.7549167955	
2.400000	-77.7541120869	
2.450000	-77.7533830907	
2.500000	-77.7527281050	
2.600000	-77.7516270421	
2.700000	-77.7507761438	
2.800000	-77.7501365629	
2.900000	-77.7496688232	
3.000000	-77.7493363248	
3.100000	-77.7491072288	
3.200000	-77.7489551398	
3.300000	-77.7488590007	
3.400000	-77.7488025402	
3.500000	-77.7487735251	
3.600000	-77.7487629801	
3.700000	-77.7487644669	
3.800000	-77.7487734685	
3.900000	-77.7487868851	
4.000000	-77.7488026403


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/cas_4-4_singlet.dat <==
-23 -153.5228555044
-22 -153.5519184436
-21 -153.5778368794
-20 -153.6008592459
-19 -153.6212131073
-18 -153.6391063467
-17 -153.6547294587
-16 -153.6682564448
-15 -153.6798465170
-14 -153.6896455238
-13 -153.6977871925
-12 -153.7043946967
-11 -153.7095823549
-10 -153.7134575259
-09 -153.7161233478
-08 -153.7176821401
-07 -153.7182406944
-06 -153.7179181333
-05 -153.7168581351
-04 -153.7152471647
-03 -153.7133389346
-02 -153.7114770564
-01 -153.7100849645
00 -153.7095629610
01 -153.7100849645
02 -153.7114770564
03 -153.7133389346
04 -153.7152471647
05 -153.7168581351
06 -153.7179181333
07 -153.7182406944
08 -153.7176821401
09 -153.7161233478
10 -153.7134575259
11 -153.7095823549
12 -153.7043946967
13 -153.6977871925
14 -153.6896455238
15 -153.6798465170
16 -153.6682564448
17 -153.6547294587
18 -153.6391063467
19 -153.6212131073
20 -153.6008592459
21 -153.5778368794
22 -153.5519184436
23 -153.5228555044


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/cas_4-4_triplet.dat <==
-23 -153.3235417196
-22 -153.3633752953
-21 -153.3998387447
-20 -153.4331888607
-19 -153.4636611670
-18 -153.4914706536
-17 -153.5168143728
-16 -153.5398717901
-15 -153.5608065923
-14 -153.5797676746
-13 -153.5968899618
-12 -153.6122954093
-11 -153.6260939646
-10 -153.6383840194
-09 -153.6492533884
-08 -153.6587797430
-07 -153.6670312362
-06 -153.6740668677
-05 -153.6799369335
-04 -153.6846834734
-03 -153.6883404483
-02 -153.6909340343
-01 -153.6924827930
00 -153.6929978125
01 -153.6924827930
02 -153.6909340343
03 -153.6883404483
04 -153.6846834734
05 -153.6799369335
06 -153.6740668677
07 -153.6670312362
08 -153.6587797430
09 -153.6492533884
10 -153.6383840194
11 -153.6260939646
12 -153.6122954093
13 -153.5968899618
14 -153.5797676746
15 -153.5608065923
16 -153.5398717901
17 -153.5168143728
18 -153.4914706536
19 -153.4636611670
20 -153.4331888607
21 -153.3998387447
22 -153.3633752953
23 -153.3235417196


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/noci_E.dat <==
-23  -153.525763  -153.298131  -153.210490  -153.128066  -153.095951  -153.070025
-22  -153.554976  -153.341578  -153.249687  -153.176330  -153.146326  -153.117169
-21  -153.581018  -153.380998  -153.285557  -153.220463  -153.192752  -153.160678
-20  -153.604166  -153.417000  -153.318355  -153.260761  -153.235734  -153.200759
-19  -153.624655  -153.449942  -153.348320  -153.297497  -153.275531  -153.237514
-18  -153.642696  -153.480093  -153.375688  -153.330923  -153.312288  -153.270892
-17  -153.658477  -153.507673  -153.400686  -153.361266  -153.346188  -153.300908
-16  -153.672215  -153.532874  -153.423723  -153.388733  -153.377754  -153.331716
-15  -153.684012  -153.555861  -153.444204  -153.413522  -153.408328  -153.359333
-14  -153.694044  -153.576782  -153.462769  -153.436164  -153.435807  -153.384271
-13  -153.702439  -153.595766  -153.479660  -153.461717  -153.455750  -153.406851
-12  -153.709324  -153.612931  -153.495083  -153.485126  -153.473495  -153.427434
-11  -153.714818  -153.628378  -153.510340  -153.505316  -153.489175  -153.446166
-10  -153.719034  -153.642199  -153.528643  -153.519258  -153.502911  -153.463157
-09  -153.722083  -153.654476  -153.546842  -153.530255  -153.514809  -153.478499
-08  -153.724075  -153.665279  -153.563646  -153.539719  -153.524966  -153.492269
-07  -153.725129  -153.674671  -153.578917  -153.547872  -153.533468  -153.504534
-06  -153.725375  -153.682705  -153.592607  -153.554806  -153.540391  -153.515350
-05  -153.724966  -153.689427  -153.604649  -153.560585  -153.545801  -153.524764
-04  -153.724086  -153.694876  -153.614937  -153.565255  -153.549754  -153.532814
-03  -153.722962  -153.699082  -153.623308  -153.568856  -153.552297  -153.539528
-02  -153.721856  -153.702070  -153.629479  -153.571472  -153.553469  -153.544926
-01  -153.721045  -153.703856  -153.633449  -153.572908  -153.553301  -153.549020
 00  -153.720746  -153.704450  -153.634769  -153.573416  -153.551814  -153.551814
 01  -153.721045  -153.703856  -153.633449  -153.572908  -153.553301  -153.549020
 02  -153.721856  -153.702070  -153.629479  -153.571472  -153.553469  -153.544926
 03  -153.722962  -153.699082  -153.623308  -153.568856  -153.552297  -153.539528
 04  -153.724086  -153.694876  -153.614937  -153.565255  -153.549754  -153.532814
 05  -153.724966  -153.689427  -153.604649  -153.560585  -153.545801  -153.524764
 06  -153.725375  -153.682705  -153.592607  -153.554806  -153.540391  -153.515350
 07  -153.725129  -153.674671  -153.578917  -153.547872  -153.533468  -153.504534
 08  -153.724075  -153.665279  -153.563646  -153.539719  -153.524966  -153.492269
 09  -153.722083  -153.654476  -153.546842  -153.530255  -153.514808  -153.478499
 10  -153.719034  -153.642199  -153.528643  -153.519258  -153.502911  -153.463157
 11  -153.714818  -153.628378  -153.510340  -153.505315  -153.489175  -153.446166
 12  -153.709324  -153.612931  -153.495083  -153.485126  -153.473495  -153.427434
 13  -153.702439  -153.595766  -153.479660  -153.461717  -153.455750  -153.406852
 14  -153.694044  -153.576781  -153.462769  -153.435807  -153.436164  -153.384271
 15  -153.684012  -153.555861  -153.444204  -153.408328  -153.413522  -153.359333
 16  -153.672215  -153.532874  -153.423723  -153.377754  -153.388733  -153.331716
 17  -153.658477  -153.507673  -153.400686  -153.346188  -153.361266  -153.300908
 18  -153.642696  -153.480093  -153.375688  -153.312288  -153.330923  -153.270892
 19  -153.624655  -153.449942  -153.348320  -153.275530  -153.297497  -153.237514
 20  -153.604166  -153.417000  -153.318355  -153.235734  -153.260761  -153.200759
 21  -153.581018  -153.380998  -153.285557  -153.192752  -153.220463  -153.160678
 22  -153.554976  -153.341577  -153.249687  -153.146325  -153.176330  -153.117169
 23  -153.525763  -153.298131  -153.210490  -153.095951  -153.128066  -153.070025


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/sa-cas_4-4_singlet.dat <==
-23 -153.5112656289	-153.1990787362	-153.0862128193
-22 -153.5407026343	-153.2385371432	-153.1361160782
-21 -153.5669833434	-153.2746644641	-153.1824463553
-20 -153.5903571007	-153.3077143803	-153.2254679642
-19 -153.6110525025	-153.3379195867	-153.2654233838
-18 -153.6292786079	-153.3654925510	-153.3025334981
-17 -153.6452272974	-153.3906281732	-153.3370003283
-16 -153.6590720981	-153.4135052860	-153.3690083712
-15 -153.6709784493	-153.4342851452	-153.3987188723
-14 -153.6810923863	-153.4531194451	-153.4262796034
-13 -153.6895505347	-153.4701522161	-153.4518131055
-12 -153.6964797022	-153.4855497394	-153.4753907336
-11 -153.7019987488	-153.4999610838	-153.4965731300
-10 -153.7062207294	-153.5180446488	-153.5108829034
-09 -153.7092559140	-153.5364163548	-153.5218563035
-08 -153.7112153990	-153.5533165022	-153.5313740820
-07 -153.7122163634	-153.5686696391	-153.5395982099
-06 -153.7123891414	-153.5824461596	-153.5466043083
-05 -153.7118868546	-153.5945881994	-153.5524474400
-04 -153.7108971573	-153.6049901022	-153.5571712152
-03 -153.7096530704	-153.6134858723	-153.5608100074
-02 -153.7084335825	-153.6198483801	-153.5633902525
-01 -153.7075361180	-153.6238169517	-153.5649309863
-00 -153.7072056284	-153.6251692522	-153.5654414658
00 -153.7072046780	-153.6251694522	-153.5654437968
01 -153.7075361156	-153.6238169495	-153.5649310001
02 -153.7084335820	-153.6198483797	-153.5633902552
03 -153.7096530702	-153.6134858724	-153.5608100078
04 -153.7108971572	-153.6049901022	-153.5571712152
05 -153.7118868546	-153.5945881994	-153.5524474400
06 -153.7123891414	-153.5824461596	-153.5466043083
07 -153.7122163634	-153.5686696391	-153.5395982099
08 -153.7112153990	-153.5533165022	-153.5313740820
09 -153.7092559140	-153.5364163548	-153.5218563035
10 -153.7062207294	-153.5180446488	-153.5108829034
11 -153.7019987488	-153.4999610838	-153.4965731300
12 -153.6964797022	-153.4855497394	-153.4753907336
13 -153.6895505347	-153.4701522161	-153.4518131055
14 -153.6810923863	-153.4531194451	-153.4262796034
15 -153.6709784493	-153.4342851452	-153.3987188723
16 -153.6590720981	-153.4135052860	-153.3690083712
17 -153.6452272974	-153.3906281732	-153.3370003283
18 -153.6292786079	-153.3654925510	-153.3025334981
19 -153.6110525025	-153.3379195867	-153.2654233838
20 -153.5903571007	-153.3077143803	-153.2254679642
21 -153.5669833434	-153.2746644641	-153.1824463553
22 -153.5407026343	-153.2385371432	-153.1361160782
23 -153.5112656289	-153.1990787362	-153.0862128193


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/sa-cas_4-4_triplet.dat <==
-23 -153.3231264356
-22 -153.3629580211
-21 -153.3994195036
-20 -153.4327676824
-19 -153.4632380878
-18 -153.4910457168
-17 -153.5163876292
-16 -153.5394430967
-15 -153.5603762088
-14 -153.5793356738
-13 -153.5964564231
-12 -153.6118604182
-11 -153.6256576126
-10 -153.6379464037
-09 -153.6488146112
-08 -153.6583399116
-07 -153.6665904627
-06 -153.6736252700
-05 -153.6794946379
-04 -153.6842406273
-03 -153.6878972425
-02 -153.6904906465
-01 -153.6920393012
-00 -153.6925547315
00 -153.6925542046
01 -153.6920392982
02 -153.6904906459
03 -153.6878972424
04 -153.6842406273
05 -153.6794946379
06 -153.6736252700
07 -153.6665904627
08 -153.6583399116
09 -153.6488146112
10 -153.6379464037
11 -153.6256576126
12 -153.6118604182
13 -153.5964564231
14 -153.5793356738
15 -153.5603762088
16 -153.5394430967
17 -153.5163876292
18 -153.4910457168
19 -153.4632380878
20 -153.4327676824
21 -153.3994195036
22 -153.3629580211
23 -153.3231264356


==> JCTC_Revised_SR (Latest)/Reference_cyclobutadiene/scf_rE.dat <==
-25  -152.8587150404 -153.4144340961 -153.4275947774 -153.4275947774 -152.9712229497 -153.1564569868 -153.4893366351 -153.1564569868 -152.9712229497 -153.4893366351
-24  -152.9193737038 -153.4494389499 -153.4594709115 -153.4594709115 -153.0271993976 -153.2036556868 -153.5127043920 -153.2036556868 -153.0271993976 -153.5127043920
-23  -152.9758462575 -153.4806936133 -153.4894101762 -153.4894101762 -153.0790518205 -153.2469226629 -153.5336233067 -153.2469226629 -153.0790518205 -153.5336233067
-22  -153.0284478737 -153.5084921802 -153.5144702425 -153.5144702425 -153.1270900292 -153.2865614278 -153.5522867535 -153.2865614278 -153.1270900292 -153.5522867535
-21  -153.0774685150 -153.5331036815 -153.5366400284 -153.5366400284 -153.1715983357 -153.3228503492 -153.5688706455 -153.3228503492 -153.1715983357 -153.5688706455
-20  -153.1231747663 -153.5547741248 -153.5564478251 -153.5564478251 -153.2128360276 -153.3560445860 -153.5835348274 -153.3560445860 -153.2128360276 -153.5835348274
-19  -153.1658120584 -153.5737282953 -153.5742158418 -153.5742158418 -153.2510349725 -153.3863781147 -153.5964243962 -153.3863781147 -153.2510349725 -153.5964243962
-18  -153.2056049280 -153.5901708940 -153.5901810640 -153.5901810640 -153.2863921436 -153.4140644496 -153.6076705321 -153.4140644496 -153.2863921436 -153.6076705321
-17  -153.2427601019 -153.6042886479 -153.6045334703 -153.6045334703 -153.3190741450 -153.4392992274 -153.6173918960 -153.4392992274 -153.3190741450 -153.6173918960
-16  -153.2774664054 -153.6162511038 -153.6174317107 -153.6174317107 -153.3501799939 -153.4622605822 -153.6256952227 -153.4622605822 -153.3501799939 -153.6256952227
-15  -153.3098968922 -153.6262120920 -153.6290117462 -153.6290117462 -153.3783333519 -153.4831109434 -153.6326762945 -153.4831109434 -153.3783333519 -153.6326762945
-14  -153.3402097143 -153.6343108494 -153.6393918347 -153.6393918347 -153.4044771480 -153.5019980297 -153.6384206878 -153.5019980297 -153.4044771480 -153.6384206878
-13  -153.3685489320 -153.6406728477 -153.6486755343 -153.6486755343 -153.4287249252 -153.5190556857 -153.6430043363 -153.5190556857 -153.4287249252 -153.6430043363
-12  -153.3950454285 -153.6454108082 -153.6569540192 -153.6569540192 -153.4511980578 -153.5344048402 -153.6464941871 -153.5344048402 -153.4511980578 -153.6464941871
-11  -153.4198180925 -153.6486255000 -153.6643077235 -153.6643077235 -153.4720156318 -153.5481545024 -153.6489487211 -153.5481545024 -153.4720156318 -153.6489487211
-10  -153.4429740394 -153.6504064348 -153.6708074283 -153.6708074283 -153.4912877334 -153.5604022366 -153.6504184070 -153.5604022366 -153.4912877334 -153.6504184070
-09  -153.4646097020 -153.6508326182 -153.6765154219 -153.6765154219 -153.5091153657 -153.5712350668 -153.6509461706 -153.5712350668 -153.5091153657 -153.6509461706
-08  -153.4848113318 -153.6499730344 -153.6814861292 -153.6814861292 -153.5255903259 -153.5807299965 -153.6505676818 -153.5807299965 -153.5255903259 -153.6505676818
-07  -153.5036555850 -153.6478872324 -153.6857668493 -153.6857668493 -153.5407957906 -153.5889545938 -153.6493117330 -153.5889545938 -153.5407957906 -153.6493117330
-06  -153.5212098232 -153.6446257649 -153.6893981888 -153.6893981888 -153.5548065276 -153.5959673832 -153.6472004773 -153.5959673832 -153.5548065276 -153.6472004773
-05  -153.5375325671 -153.6402306464 -153.6924145580 -153.6924145580 -153.5676894304 -153.6018183107 -153.6442497155 -153.6018183107 -153.5676894304 -153.6442497155
-04  -153.5526740921 -153.6347355829 -153.6948445282 -153.6948445282 -153.5795040493 -153.6065491798 -153.6404689843 -153.6065491798 -153.5795040493 -153.6404689843
-03  -153.5666763586 -153.6281663327 -153.6967110803 -153.6967110803 -153.5903027264 -153.6101938680 -153.6358617366 -153.6101938680 -153.5903027264 -153.6358617366
-02  -153.5795813209 -153.6205409162 -153.6980318665 -153.6980318665 -153.6001310075 -153.6127785766 -153.6304254341 -153.6127785766 -153.6001310075 -153.6304254341
-01  -153.5913953253 -153.6118698552 -153.6988193793 -153.6988193793 -153.6090278288 -153.6143219447 -153.6241516594 -153.6143219447 -153.6090278288 -153.6241516594
 00  -153.6021560613 -153.6021560613 -153.6990810578 -153.6990810578 -153.6170259097 -153.6148351579 -153.6170259097 -153.6148351579 -153.6170259097 -153.6170259097
 01  -153.6118698573 -153.5913953097 -153.6988193776 -153.6988193776 -153.6241516659 -153.6143219372 -153.6090278236 -153.6143219372 -153.6241516660 -153.6090278236
 02  -153.6205409482 -153.5795812804 -153.6980318674 -153.6980318674 -153.6304254603 -153.6127785720 -153.6001309806 -153.6127785720 -153.6304254603 -153.6001309806
 03  -153.6281663614 -153.5666763268 -153.6967110767 -153.6967110767 -153.6358617519 -153.6101938678 -153.5903026911 -153.6101938678 -153.6358617519 -153.5903026911
 04  -153.6347356108 -153.5526740400 -153.6948445217 -153.6948445217 -153.6404690025 -153.6065491684 -153.5795040043 -153.6065491684 -153.6404690025 -153.5795040043
 05  -153.6402306602 -153.5375325202 -153.6924145552 -153.6924145552 -153.6442497300 -153.6018182933 -153.5676894075 -153.6018182933 -153.6442497300 -153.5676894075
 06  -153.6446257825 -153.5212097828 -153.6893981829 -153.6893981829 -153.6472004889 -153.5959673725 -153.5548064876 -153.5959673725 -153.6472004889 -153.5548064876
 07  -153.6478872306 -153.5036555920 -153.6857668435 -153.6857668435 -153.6493117278 -153.5889545976 -153.5407957767 -153.5889545976 -153.6493117278 -153.5407957767
 08  -153.6499730327 -153.4848113387 -153.6814861255 -153.6814861255 -153.6505676786 -153.5807299998 -153.5255903175 -153.5807299998 -153.6505676786 -153.5255903175
 09  -153.6508326196 -153.4646096202 -153.6765154004 -153.6765154004 -153.6509461707 -153.5712350276 -153.5091152957 -153.5712350276 -153.6509461707 -153.5091152957
 10  -153.6504064429 -153.4429740073 -153.6708074283 -153.6708074283 -153.6504184152 -153.5604022244 -153.4912877141 -153.5604022244 -153.6504184152 -153.4912877141
 11  -153.6486254922 -153.4198180128 -153.6643076946 -153.6643076946 -153.6489487173 -153.5481544610 -153.4720155385 -153.5481544610 -153.6489487173 -153.4720155385
 12  -153.6454108121 -153.3950454553 -153.6569540310 -153.6569540310 -153.6464941873 -153.5344048540 -153.4511980990 -153.5344048540 -153.6464941873 -153.4511980990
 13  -153.6406728534 -153.3685489576 -153.6486755442 -153.6486755442 -153.6430043392 -153.5190557006 -153.4287249537 -153.5190557006 -153.6430043392 -153.4287249537
 14  -153.6343108271 -153.3402096505 -153.6393918050 -153.6393918050 -153.6384206741 -153.5019979883 -153.4044770739 -153.5019979883 -153.6384206741 -153.4044770739
 15  -153.6262120981 -153.3098969173 -153.6290117533 -153.6290117533 -153.6326763001 -153.4831109589 -153.3783333673 -153.4831109589 -153.6326763001 -153.3783333673
 16  -153.6162510808 -153.2774663391 -153.6174316847 -153.6174316847 -153.6256952091 -153.4622605388 -153.3501799287 -153.4622605388 -153.6256952091 -153.3501799287
 17  -153.6042886086 -153.2427599813 -153.6045334287 -153.6045334287 -153.6173918744 -153.4392991491 -153.3190740365 -153.4392991491 -153.6173918744 -153.3190740365
 18  -153.5901709040 -153.2056049589 -153.5901810739 -153.5901810739 -153.6076705371 -153.4140644697 -153.2863921714 -153.4140644697 -153.6076705371 -153.2863921714
 19  -153.5737282456 -153.1658119685 -153.5742157944 -153.5742157944 -153.5964243665 -153.3863780467 -153.2510348710 -153.3863780467 -153.5964243665 -153.2510348710
 20  -153.5547741691 -153.1231748887 -153.5564478651 -153.5564478651 -153.5835348549 -153.3560446682 -153.2128361285 -153.3560446682 -153.5835348549 -153.2128361285
 21  -153.5331036873 -153.0774685038 -153.5366400337 -153.5366400337 -153.5688706470 -153.3228503462 -153.1715983424 -153.3228503462 -153.5688706470 -153.1715983424
 22  -153.5084920860 -153.0284476823 -153.5144701590 -153.5144701590 -153.5522866926 -153.2865612873 -153.1270898560 -153.2865612873 -153.5522866926 -153.1270898560
 23  -153.4806935526 -152.9758461358 -153.4894101199 -153.4894101199 -153.5336232647 -153.2469225726 -153.0790517169 -153.2469225726 -153.5336232647 -153.0790517169
 24  -153.4494390741 -152.9193739151 -153.4594710263 -153.4594710263 -153.5127044702 -153.2036558519 -153.0271996039 -153.2036558519 -153.5127044702 -153.0271996039


==> Reference_cyclobutadiene/cas_4-4_singlet.dat <==
-23 -153.5228555044
-22 -153.5519184436
-21 -153.5778368794
-20 -153.6008592459
-19 -153.6212131073
-18 -153.6391063467
-17 -153.6547294587
-16 -153.6682564448
-15 -153.6798465170
-14 -153.6896455238
-13 -153.6977871925
-12 -153.7043946967
-11 -153.7095823549
-10 -153.7134575259
-09 -153.7161233478
-08 -153.7176821401
-07 -153.7182406944
-06 -153.7179181333
-05 -153.7168581351
-04 -153.7152471647
-03 -153.7133389346
-02 -153.7114770564
-01 -153.7100849645
00 -153.7095629610
01 -153.7100849645
02 -153.7114770564
03 -153.7133389346
04 -153.7152471647
05 -153.7168581351
06 -153.7179181333
07 -153.7182406944
08 -153.7176821401
09 -153.7161233478
10 -153.7134575259
11 -153.7095823549
12 -153.7043946967
13 -153.6977871925
14 -153.6896455238
15 -153.6798465170
16 -153.6682564448
17 -153.6547294587
18 -153.6391063467
19 -153.6212131073
20 -153.6008592459
21 -153.5778368794
22 -153.5519184436
23 -153.5228555044


==> Reference_cyclobutadiene/cas_4-4_triplet.dat <==
-23 -153.3235417196
-22 -153.3633752953
-21 -153.3998387447
-20 -153.4331888607
-19 -153.4636611670
-18 -153.4914706536
-17 -153.5168143728
-16 -153.5398717901
-15 -153.5608065923
-14 -153.5797676746
-13 -153.5968899618
-12 -153.6122954093
-11 -153.6260939646
-10 -153.6383840194
-09 -153.6492533884
-08 -153.6587797430
-07 -153.6670312362
-06 -153.6740668677
-05 -153.6799369335
-04 -153.6846834734
-03 -153.6883404483
-02 -153.6909340343
-01 -153.6924827930
00 -153.6929978125
01 -153.6924827930
02 -153.6909340343
03 -153.6883404483
04 -153.6846834734
05 -153.6799369335
06 -153.6740668677
07 -153.6670312362
08 -153.6587797430
09 -153.6492533884
10 -153.6383840194
11 -153.6260939646
12 -153.6122954093
13 -153.5968899618
14 -153.5797676746
15 -153.5608065923
16 -153.5398717901
17 -153.5168143728
18 -153.4914706536
19 -153.4636611670
20 -153.4331888607
21 -153.3998387447
22 -153.3633752953
23 -153.3235417196


==> Reference_cyclobutadiene/noci_E.dat <==
-23  -153.525763  -153.298131  -153.210490  -153.128066  -153.095951  -153.070025
-22  -153.554976  -153.341578  -153.249687  -153.176330  -153.146326  -153.117169
-21  -153.581018  -153.380998  -153.285557  -153.220463  -153.192752  -153.160678
-20  -153.604166  -153.417000  -153.318355  -153.260761  -153.235734  -153.200759
-19  -153.624655  -153.449942  -153.348320  -153.297497  -153.275531  -153.237514
-18  -153.642696  -153.480093  -153.375688  -153.330923  -153.312288  -153.270892
-17  -153.658477  -153.507673  -153.400686  -153.361266  -153.346188  -153.300908
-16  -153.672215  -153.532874  -153.423723  -153.388733  -153.377754  -153.331716
-15  -153.684012  -153.555861  -153.444204  -153.413522  -153.408328  -153.359333
-14  -153.694044  -153.576782  -153.462769  -153.436164  -153.435807  -153.384271
-13  -153.702439  -153.595766  -153.479660  -153.461717  -153.455750  -153.406851
-12  -153.709324  -153.612931  -153.495083  -153.485126  -153.473495  -153.427434
-11  -153.714818  -153.628378  -153.510340  -153.505316  -153.489175  -153.446166
-10  -153.719034  -153.642199  -153.528643  -153.519258  -153.502911  -153.463157
-09  -153.722083  -153.654476  -153.546842  -153.530255  -153.514809  -153.478499
-08  -153.724075  -153.665279  -153.563646  -153.539719  -153.524966  -153.492269
-07  -153.725129  -153.674671  -153.578917  -153.547872  -153.533468  -153.504534
-06  -153.725375  -153.682705  -153.592607  -153.554806  -153.540391  -153.515350
-05  -153.724966  -153.689427  -153.604649  -153.560585  -153.545801  -153.524764
-04  -153.724086  -153.694876  -153.614937  -153.565255  -153.549754  -153.532814
-03  -153.722962  -153.699082  -153.623308  -153.568856  -153.552297  -153.539528
-02  -153.721856  -153.702070  -153.629479  -153.571472  -153.553469  -153.544926
-01  -153.721045  -153.703856  -153.633449  -153.572908  -153.553301  -153.549020
 00  -153.720746  -153.704450  -153.634769  -153.573416  -153.551814  -153.551814
 01  -153.721045  -153.703856  -153.633449  -153.572908  -153.553301  -153.549020
 02  -153.721856  -153.702070  -153.629479  -153.571472  -153.553469  -153.544926
 03  -153.722962  -153.699082  -153.623308  -153.568856  -153.552297  -153.539528
 04  -153.724086  -153.694876  -153.614937  -153.565255  -153.549754  -153.532814
 05  -153.724966  -153.689427  -153.604649  -153.560585  -153.545801  -153.524764
 06  -153.725375  -153.682705  -153.592607  -153.554806  -153.540391  -153.515350
 07  -153.725129  -153.674671  -153.578917  -153.547872  -153.533468  -153.504534
 08  -153.724075  -153.665279  -153.563646  -153.539719  -153.524966  -153.492269
 09  -153.722083  -153.654476  -153.546842  -153.530255  -153.514808  -153.478499
 10  -153.719034  -153.642199  -153.528643  -153.519258  -153.502911  -153.463157
 11  -153.714818  -153.628378  -153.510340  -153.505315  -153.489175  -153.446166
 12  -153.709324  -153.612931  -153.495083  -153.485126  -153.473495  -153.427434
 13  -153.702439  -153.595766  -153.479660  -153.461717  -153.455750  -153.406852
 14  -153.694044  -153.576781  -153.462769  -153.435807  -153.436164  -153.384271
 15  -153.684012  -153.555861  -153.444204  -153.408328  -153.413522  -153.359333
 16  -153.672215  -153.532874  -153.423723  -153.377754  -153.388733  -153.331716
 17  -153.658477  -153.507673  -153.400686  -153.346188  -153.361266  -153.300908
 18  -153.642696  -153.480093  -153.375688  -153.312288  -153.330923  -153.270892
 19  -153.624655  -153.449942  -153.348320  -153.275530  -153.297497  -153.237514
 20  -153.604166  -153.417000  -153.318355  -153.235734  -153.260761  -153.200759
 21  -153.581018  -153.380998  -153.285557  -153.192752  -153.220463  -153.160678
 22  -153.554976  -153.341577  -153.249687  -153.146325  -153.176330  -153.117169
 23  -153.525763  -153.298131  -153.210490  -153.095951  -153.128066  -153.070025


==> Reference_cyclobutadiene/sa-cas_4-4_singlet.dat <==
-23 -153.5112656289	-153.1990787362	-153.0862128193
-22 -153.5407026343	-153.2385371432	-153.1361160782
-21 -153.5669833434	-153.2746644641	-153.1824463553
-20 -153.5903571007	-153.3077143803	-153.2254679642
-19 -153.6110525025	-153.3379195867	-153.2654233838
-18 -153.6292786079	-153.3654925510	-153.3025334981
-17 -153.6452272974	-153.3906281732	-153.3370003283
-16 -153.6590720981	-153.4135052860	-153.3690083712
-15 -153.6709784493	-153.4342851452	-153.3987188723
-14 -153.6810923863	-153.4531194451	-153.4262796034
-13 -153.6895505347	-153.4701522161	-153.4518131055
-12 -153.6964797022	-153.4855497394	-153.4753907336
-11 -153.7019987488	-153.4999610838	-153.4965731300
-10 -153.7062207294	-153.5180446488	-153.5108829034
-09 -153.7092559140	-153.5364163548	-153.5218563035
-08 -153.7112153990	-153.5533165022	-153.5313740820
-07 -153.7122163634	-153.5686696391	-153.5395982099
-06 -153.7123891414	-153.5824461596	-153.5466043083
-05 -153.7118868546	-153.5945881994	-153.5524474400
-04 -153.7108971573	-153.6049901022	-153.5571712152
-03 -153.7096530704	-153.6134858723	-153.5608100074
-02 -153.7084335825	-153.6198483801	-153.5633902525
-01 -153.7075361180	-153.6238169517	-153.5649309863
-00 -153.7072056284	-153.6251692522	-153.5654414658
00 -153.7072046780	-153.6251694522	-153.5654437968
01 -153.7075361156	-153.6238169495	-153.5649310001
02 -153.7084335820	-153.6198483797	-153.5633902552
03 -153.7096530702	-153.6134858724	-153.5608100078
04 -153.7108971572	-153.6049901022	-153.5571712152
05 -153.7118868546	-153.5945881994	-153.5524474400
06 -153.7123891414	-153.5824461596	-153.5466043083
07 -153.7122163634	-153.5686696391	-153.5395982099
08 -153.7112153990	-153.5533165022	-153.5313740820
09 -153.7092559140	-153.5364163548	-153.5218563035
10 -153.7062207294	-153.5180446488	-153.5108829034
11 -153.7019987488	-153.4999610838	-153.4965731300
12 -153.6964797022	-153.4855497394	-153.4753907336
13 -153.6895505347	-153.4701522161	-153.4518131055
14 -153.6810923863	-153.4531194451	-153.4262796034
15 -153.6709784493	-153.4342851452	-153.3987188723
16 -153.6590720981	-153.4135052860	-153.3690083712
17 -153.6452272974	-153.3906281732	-153.3370003283
18 -153.6292786079	-153.3654925510	-153.3025334981
19 -153.6110525025	-153.3379195867	-153.2654233838
20 -153.5903571007	-153.3077143803	-153.2254679642
21 -153.5669833434	-153.2746644641	-153.1824463553
22 -153.5407026343	-153.2385371432	-153.1361160782
23 -153.5112656289	-153.1990787362	-153.0862128193


==> Reference_cyclobutadiene/sa-cas_4-4_triplet.dat <==
-23 -153.3231264356
-22 -153.3629580211
-21 -153.3994195036
-20 -153.4327676824
-19 -153.4632380878
-18 -153.4910457168
-17 -153.5163876292
-16 -153.5394430967
-15 -153.5603762088
-14 -153.5793356738
-13 -153.5964564231
-12 -153.6118604182
-11 -153.6256576126
-10 -153.6379464037
-09 -153.6488146112
-08 -153.6583399116
-07 -153.6665904627
-06 -153.6736252700
-05 -153.6794946379
-04 -153.6842406273
-03 -153.6878972425
-02 -153.6904906465
-01 -153.6920393012
-00 -153.6925547315
00 -153.6925542046
01 -153.6920392982
02 -153.6904906459
03 -153.6878972424
04 -153.6842406273
05 -153.6794946379
06 -153.6736252700
07 -153.6665904627
08 -153.6583399116
09 -153.6488146112
10 -153.6379464037
11 -153.6256576126
12 -153.6118604182
13 -153.5964564231
14 -153.5793356738
15 -153.5603762088
16 -153.5394430967
17 -153.5163876292
18 -153.4910457168
19 -153.4632380878
20 -153.4327676824
21 -153.3994195036
22 -153.3629580211
23 -153.3231264356


==> Reference_cyclobutadiene/scf_rE.dat <==
-25  -152.8587150404 -153.4144340961 -153.4275947774 -153.4275947774 -152.9712229497 -153.1564569868 -153.4893366351 -153.1564569868 -152.9712229497 -153.4893366351
-24  -152.9193737038 -153.4494389499 -153.4594709115 -153.4594709115 -153.0271993976 -153.2036556868 -153.5127043920 -153.2036556868 -153.0271993976 -153.5127043920
-23  -152.9758462575 -153.4806936133 -153.4894101762 -153.4894101762 -153.0790518205 -153.2469226629 -153.5336233067 -153.2469226629 -153.0790518205 -153.5336233067
-22  -153.0284478737 -153.5084921802 -153.5144702425 -153.5144702425 -153.1270900292 -153.2865614278 -153.5522867535 -153.2865614278 -153.1270900292 -153.5522867535
-21  -153.0774685150 -153.5331036815 -153.5366400284 -153.5366400284 -153.1715983357 -153.3228503492 -153.5688706455 -153.3228503492 -153.1715983357 -153.5688706455
-20  -153.1231747663 -153.5547741248 -153.5564478251 -153.5564478251 -153.2128360276 -153.3560445860 -153.5835348274 -153.3560445860 -153.2128360276 -153.5835348274
-19  -153.1658120584 -153.5737282953 -153.5742158418 -153.5742158418 -153.2510349725 -153.3863781147 -153.5964243962 -153.3863781147 -153.2510349725 -153.5964243962
-18  -153.2056049280 -153.5901708940 -153.5901810640 -153.5901810640 -153.2863921436 -153.4140644496 -153.6076705321 -153.4140644496 -153.2863921436 -153.6076705321
-17  -153.2427601019 -153.6042886479 -153.6045334703 -153.6045334703 -153.3190741450 -153.4392992274 -153.6173918960 -153.4392992274 -153.3190741450 -153.6173918960
-16  -153.2774664054 -153.6162511038 -153.6174317107 -153.6174317107 -153.3501799939 -153.4622605822 -153.6256952227 -153.4622605822 -153.3501799939 -153.6256952227
-15  -153.3098968922 -153.6262120920 -153.6290117462 -153.6290117462 -153.3783333519 -153.4831109434 -153.6326762945 -153.4831109434 -153.3783333519 -153.6326762945
-14  -153.3402097143 -153.6343108494 -153.6393918347 -153.6393918347 -153.4044771480 -153.5019980297 -153.6384206878 -153.5019980297 -153.4044771480 -153.6384206878
-13  -153.3685489320 -153.6406728477 -153.6486755343 -153.6486755343 -153.4287249252 -153.5190556857 -153.6430043363 -153.5190556857 -153.4287249252 -153.6430043363
-12  -153.3950454285 -153.6454108082 -153.6569540192 -153.6569540192 -153.4511980578 -153.5344048402 -153.6464941871 -153.5344048402 -153.4511980578 -153.6464941871
-11  -153.4198180925 -153.6486255000 -153.6643077235 -153.6643077235 -153.4720156318 -153.5481545024 -153.6489487211 -153.5481545024 -153.4720156318 -153.6489487211
-10  -153.4429740394 -153.6504064348 -153.6708074283 -153.6708074283 -153.4912877334 -153.5604022366 -153.6504184070 -153.5604022366 -153.4912877334 -153.6504184070
-09  -153.4646097020 -153.6508326182 -153.6765154219 -153.6765154219 -153.5091153657 -153.5712350668 -153.6509461706 -153.5712350668 -153.5091153657 -153.6509461706
-08  -153.4848113318 -153.6499730344 -153.6814861292 -153.6814861292 -153.5255903259 -153.5807299965 -153.6505676818 -153.5807299965 -153.5255903259 -153.6505676818
-07  -153.5036555850 -153.6478872324 -153.6857668493 -153.6857668493 -153.5407957906 -153.5889545938 -153.6493117330 -153.5889545938 -153.5407957906 -153.6493117330
-06  -153.5212098232 -153.6446257649 -153.6893981888 -153.6893981888 -153.5548065276 -153.5959673832 -153.6472004773 -153.5959673832 -153.5548065276 -153.6472004773
-05  -153.5375325671 -153.6402306464 -153.6924145580 -153.6924145580 -153.5676894304 -153.6018183107 -153.6442497155 -153.6018183107 -153.5676894304 -153.6442497155
-04  -153.5526740921 -153.6347355829 -153.6948445282 -153.6948445282 -153.5795040493 -153.6065491798 -153.6404689843 -153.6065491798 -153.5795040493 -153.6404689843
-03  -153.5666763586 -153.6281663327 -153.6967110803 -153.6967110803 -153.5903027264 -153.6101938680 -153.6358617366 -153.6101938680 -153.5903027264 -153.6358617366
-02  -153.5795813209 -153.6205409162 -153.6980318665 -153.6980318665 -153.6001310075 -153.6127785766 -153.6304254341 -153.6127785766 -153.6001310075 -153.6304254341
-01  -153.5913953253 -153.6118698552 -153.6988193793 -153.6988193793 -153.6090278288 -153.6143219447 -153.6241516594 -153.6143219447 -153.6090278288 -153.6241516594
 00  -153.6021560613 -153.6021560613 -153.6990810578 -153.6990810578 -153.6170259097 -153.6148351579 -153.6170259097 -153.6148351579 -153.6170259097 -153.6170259097
 01  -153.6118698573 -153.5913953097 -153.6988193776 -153.6988193776 -153.6241516659 -153.6143219372 -153.6090278236 -153.6143219372 -153.6241516660 -153.6090278236
 02  -153.6205409482 -153.5795812804 -153.6980318674 -153.6980318674 -153.6304254603 -153.6127785720 -153.6001309806 -153.6127785720 -153.6304254603 -153.6001309806
 03  -153.6281663614 -153.5666763268 -153.6967110767 -153.6967110767 -153.6358617519 -153.6101938678 -153.5903026911 -153.6101938678 -153.6358617519 -153.5903026911
 04  -153.6347356108 -153.5526740400 -153.6948445217 -153.6948445217 -153.6404690025 -153.6065491684 -153.5795040043 -153.6065491684 -153.6404690025 -153.5795040043
 05  -153.6402306602 -153.5375325202 -153.6924145552 -153.6924145552 -153.6442497300 -153.6018182933 -153.5676894075 -153.6018182933 -153.6442497300 -153.5676894075
 06  -153.6446257825 -153.5212097828 -153.6893981829 -153.6893981829 -153.6472004889 -153.5959673725 -153.5548064876 -153.5959673725 -153.6472004889 -153.5548064876
 07  -153.6478872306 -153.5036555920 -153.6857668435 -153.6857668435 -153.6493117278 -153.5889545976 -153.5407957767 -153.5889545976 -153.6493117278 -153.5407957767
 08  -153.6499730327 -153.4848113387 -153.6814861255 -153.6814861255 -153.6505676786 -153.5807299998 -153.5255903175 -153.5807299998 -153.6505676786 -153.5255903175
 09  -153.6508326196 -153.4646096202 -153.6765154004 -153.6765154004 -153.6509461707 -153.5712350276 -153.5091152957 -153.5712350276 -153.6509461707 -153.5091152957
 10  -153.6504064429 -153.4429740073 -153.6708074283 -153.6708074283 -153.6504184152 -153.5604022244 -153.4912877141 -153.5604022244 -153.6504184152 -153.4912877141
 11  -153.6486254922 -153.4198180128 -153.6643076946 -153.6643076946 -153.6489487173 -153.5481544610 -153.4720155385 -153.5481544610 -153.6489487173 -153.4720155385
 12  -153.6454108121 -153.3950454553 -153.6569540310 -153.6569540310 -153.6464941873 -153.5344048540 -153.4511980990 -153.5344048540 -153.6464941873 -153.4511980990
 13  -153.6406728534 -153.3685489576 -153.6486755442 -153.6486755442 -153.6430043392 -153.5190557006 -153.4287249537 -153.5190557006 -153.6430043392 -153.4287249537
 14  -153.6343108271 -153.3402096505 -153.6393918050 -153.6393918050 -153.6384206741 -153.5019979883 -153.4044770739 -153.5019979883 -153.6384206741 -153.4044770739
 15  -153.6262120981 -153.3098969173 -153.6290117533 -153.6290117533 -153.6326763001 -153.4831109589 -153.3783333673 -153.4831109589 -153.6326763001 -153.3783333673
 16  -153.6162510808 -153.2774663391 -153.6174316847 -153.6174316847 -153.6256952091 -153.4622605388 -153.3501799287 -153.4622605388 -153.6256952091 -153.3501799287
 17  -153.6042886086 -153.2427599813 -153.6045334287 -153.6045334287 -153.6173918744 -153.4392991491 -153.3190740365 -153.4392991491 -153.6173918744 -153.3190740365
 18  -153.5901709040 -153.2056049589 -153.5901810739 -153.5901810739 -153.6076705371 -153.4140644697 -153.2863921714 -153.4140644697 -153.6076705371 -153.2863921714
 19  -153.5737282456 -153.1658119685 -153.5742157944 -153.5742157944 -153.5964243665 -153.3863780467 -153.2510348710 -153.3863780467 -153.5964243665 -153.2510348710
 20  -153.5547741691 -153.1231748887 -153.5564478651 -153.5564478651 -153.5835348549 -153.3560446682 -153.2128361285 -153.3560446682 -153.5835348549 -153.2128361285
 21  -153.5331036873 -153.0774685038 -153.5366400337 -153.5366400337 -153.5688706470 -153.3228503462 -153.1715983424 -153.3228503462 -153.5688706470 -153.1715983424
 22  -153.5084920860 -153.0284476823 -153.5144701590 -153.5144701590 -153.5522866926 -153.2865612873 -153.1270898560 -153.2865612873 -153.5522866926 -153.1270898560
 23  -153.4806935526 -152.9758461358 -153.4894101199 -153.4894101199 -153.5336232647 -153.2469225726 -153.0790517169 -153.2469225726 -153.5336232647 -153.0790517169
 24  -153.4494390741 -152.9193739151 -153.4594710263 -153.4594710263 -153.5127044702 -153.2036558519 -153.0271996039 -153.2036558519 -153.5127044702 -153.0271996039

